Fault-Tolerant Entity Resolution with the Crowd

In recent years, crowdsourcing is increasingly applied as a means to enhance data quality. Although the crowd generates insightful information especially for complex problems such as entity resolution (ER), the output quality of crowd workers is often noisy. That is, workers may unintentionally generate false or contradicting data even for simple tasks. The challenge that we address in this paper is how to minimize the cost for task requesters while maximizing ER result quality under the assumption of unreliable input from the crowd. For that purpose, we first establish how to deduce a consistent ER solution from noisy worker answers as part of the data interpretation problem. We then focus on the next-crowdsource problem which is to find the next task that maximizes the information gain of the ER result for the minimal additional cost. We compare our robust data interpretation strategies to alternative state-of-the-art approaches that do not incorporate the notion of fault-tolerance, i.e., the robustness to noise. In our experimental evaluation we show that our approaches yield a quality improvement of at least 20% for two real-world datasets. Furthermore, we examine task-to-worker assignment strategies as well as task parallelization techniques in terms of their cost and quality trade-offs in this paper. Based on both synthetic and crowdsourced datasets, we then draw conclusions on how to minimize cost while maintaining high quality ER results.

==> graphdata/landmarks_approaches_parallel.dat <==
cost_feer	cost_feer02 cost_fer cost_cer9 cost_cer5 feer	feer02 fer cer9 cer5
0	0	0	0	0	0	0	0	0	0
0.13	0.38	0.273	1.138	0.628	0.041432782	0.1548087308	0.286970005	0.0275179503	0.0273308597
0.26	0.76	0.546	2.276	1.256	0.0664206137	0.3856607097	0.4548146595	0.0394771562	0.038920074
0.39	1.14	0.819	3.414	1.884	0.0920634059	0.5208434608	0.558084211	0.0505342047	0.04994076
0.52	1.52	1.092	4.552	2.512	0.1198495609	0.5558874172	0.6136368881	0.061052169	0.0605339625
0.65	1.9	1.365	5.69	3.14	0.1450329779	0.5885404859	0.6668016864	0.0722232521	0.0710030459
0.78	2.28	1.638	6.828	3.768	0.17522112	0.6131214107	0.6970260137	0.0837530345	0.0821311627
0.91	2.66	1.911	7.966	4.396	0.2000381531	0.6231190732	0.7241669489	0.095408251	0.0921804104
1.04	3.04	2.184	9.104	5.024	0.2207204183	0.6352678423	0.7438549076	0.1067757626	0.1020948435
1.17	3.42	2.457	10.242	5.652	0.2442654241	0.6386423003	0.7619280644	0.1177886837	0.1125771516
1.3	3.8	2.73	11.38	6.28	0.2692580934	0.652774898	0.7693484895	0.1281889222	0.1249150507
1.43	4.18	3.003	12.518	6.908	0.2936609333	0.6448885535	0.7842442392	0.1390901384	0.1368903686
1.56	4.56	3.276	13.656	7.536	0.3103701345	0.6502239502	0.7899490853	0.1530021892	0.149082952
1.69	4.94	3.549	14.794	8.164	0.330708866	0.6512494313	0.7950816059	0.1651795341	0.160135473
1.82	5.32	3.822	15.932	8.792	0.3502753561	0.6487714596	0.7972578906	0.1789855091	0.1722910567
1.95	5.7	4.095	17.07	9.42	0.3721885866	0.646686301	0.8027297939	0.1928253894	0.1850909305
2.08	6.08	4.368	18.208	10.048	0.3927706704	0.6491468509	0.8066416458	0.2059133562	0.1975229053
2.21	6.46	4.641	19.346	10.676	0.4051408819	0.649523892	0.8094861198	0.2199789098	0.2111255308
2.34	6.84	4.914	20.484	11.304	0.4232896419	0.6529813635	0.8127595211	0.2331722409	0.2233984243
2.47	7.22	5.187	21.622	11.932	0.4353932581	0.655850991	0.8158614628	0.2479216773	0.2371319406
2.6	7.6	5.46	22.76	12.56	0.4492363817	0.6601956763	0.8192331994	0.2614678682	0.2511789237
2.73	7.98	5.733	23.898	13.188	0.4598610333	0.6634083726	0.8216352748	0.2773840436	0.263677347
2.86	8.36	6.006	25.036	13.816	0.4737451233	0.6653073234	0.8242245082	0.2930190781	0.2783556114
2.99	8.74	6.279	26.174	14.444	0.4836005886	0.6707715827	0.8254164303	0.3089434756	0.2931979888
3.12	9.12	6.552	27.312	15.072	0.4950580156	0.6719047703	0.8273621427	0.3255751719	0.311415931
3.25	9.5	6.825	28.45	15.7	0.5044306794	0.6732708847	0.828276083	0.3437245957	0.3262420279
3.38	9.88	7.098	29.588	16.328	0.5115133971	0.6745487216	0.8299833717	0.3614420263	0.3389248956
3.51	10.26	7.371	30.726	16.956	0.5191212716	0.6778334693	0.8324510897	0.3757470892	0.3528238452
3.64	10.64	7.644	31.864	17.584	0.5227936583	0.6815004375	0.8333328115	0.3880753422	0.3622577322
3.77	11.02	7.917	33.002	18.212	0.5305748833	0.6781666043	0.8350910178	0.3993392385	0.374278997
3.9	11.4	8.19	35.293	19.493	0.5401926046	0.6777295769	0.8349383051	0.4169812874	0.3896961529
4.03	11.78	8.463	nan	nan	0.5464296622	0.67894158	0.8359681969	nan	nan
4.16	12.16	8.736	nan	nan	0.5538585622	0.6813167188	0.8375022684	nan	nan
4.29	12.54	9.009	nan	nan	0.5592627867	0.6803044267	0.8383799215	nan	nan
4.42	12.92	9.282	nan	nan	0.5637002401	0.681788791	0.8387128149	nan	nan
4.55	13.3	9.555	nan	nan	0.5682245435	0.6846078152	0.8390990737	nan	nan
4.68	13.68	9.828	nan	nan	0.5720781555	0.6850359963	0.8401383655	nan	nan
4.81	14.06	10.101	nan	nan	0.5774867727	0.6856647737	0.8410729727	nan	nan
4.94	14.44	10.374	nan	nan	0.5804093155	0.6856062686	0.8415318735	nan	nan
5.07	14.82	10.647	nan	nan	0.5846271297	0.6857094929	0.8429827658	nan	nan
5.2	15.2	10.92	nan	nan	0.5896571607	0.6867514861	0.8443506669	nan	nan
5.33	15.58	11.193	nan	nan	0.5922932856	0.6848690463	0.8446312542	nan	nan
5.46	15.96	11.466	nan	nan	0.5956936136	0.6867637123	0.8456420905	nan	nan
5.59	16.34	11.739	nan	nan	0.60066478	0.6864384928	0.8459660439	nan	nan
5.72	16.72	12.012	nan	nan	0.6057243846	0.6885923292	0.8461237933	nan	nan
5.85	17.1	12.285	nan	nan	0.6075496518	0.6909822511	0.8454216117	nan	nan
5.98	17.48	12.558	nan	nan	0.6103423806	0.6910521034	0.8464654397	nan	nan
6.11	17.86	12.831	nan	nan	0.6137917459	0.691741504	0.8468453134	nan	nan
6.24	18.24	13.104	nan	nan	0.6133716424	0.6925449373	0.8472843764	nan	nan
6.37	18.62	13.377	nan	nan	0.6152571421	0.6931529557	0.848032018	nan	nan
6.5	19	13.65	nan	nan	0.6183963421	0.693034817	0.8486767607	nan	nan
6.63	19.38	13.923	nan	nan	0.6200717876	0.6945377559	0.8491685617	nan	nan
6.76	19.76	14.196	nan	nan	0.6221993051	0.6953252528	0.8491551895	nan	nan
6.89	20.14	14.469	nan	nan	0.622831871	0.6942148882	0.8500637537	nan	nan
7.02	20.52	14.742	nan	nan	0.6255730914	0.694372942	0.8503771496	nan	nan
7.15	20.9	15.015	nan	nan	0.6277178141	0.6956462253	0.8507448037	nan	nan
7.28	21.28	15.288	nan	nan	0.6306733948	0.6949754274	0.8514196142	nan	nan
7.41	21.66	15.561	nan	nan	0.6334379282	0.6957187915	0.8520360608	nan	nan
7.54	22.04	15.834	nan	nan	0.6325923245	0.6967336667	0.8522926504	nan	nan
7.67	22.42	16.107	nan	nan	0.6370706643	0.6959914668	0.8525972058	nan	nan
7.8	22.8	16.38	nan	nan	0.6371811774	0.6962823911	0.8530811706	nan	nan
7.93	23.18	16.653	nan	nan	0.6372974988	0.6971367797	0.8537959622	nan	nan
8.06	23.56	16.926	nan	nan	0.6387520973	0.6965819668	0.8537945013	nan	nan
8.19	23.94	17.199	nan	nan	0.6417776762	0.6966900287	0.8537653751	nan	nan
8.32	24.32	17.472	nan	nan	0.6428825854	0.6979025769	0.8541928369	nan	nan
8.45	24.7	17.745	nan	nan	0.6448287045	0.6981037646	0.8550695304	nan	nan
8.58	25.08	18.018	nan	nan	0.6478712817	0.6964255401	0.8545753176	nan	nan
8.71	25.46	18.291	nan	nan	0.651702209	0.6962843516	0.8549153672	nan	nan
8.84	25.84	18.564	nan	nan	0.6529156786	0.6956673639	0.8549201708	nan	nan
8.97	26.22	18.837	nan	nan	0.6538080943	0.6966479144	0.8548409168	nan	nan
9.1	26.6	19.11	nan	nan	0.6566052186	0.6968286456	0.8561237256	nan	nan
9.23	26.98	19.383	nan	nan	0.659920297	0.6970490777	0.8562150383	nan	nan
9.36	27.36	19.656	nan	nan	0.6598118864	0.6977801128	0.8569615758	nan	nan
9.49	27.74	19.929	nan	nan	0.6588565519	0.6982419533	0.8567910402	nan	nan
9.62	28.12	20.202	nan	nan	0.6600861998	0.6992023467	0.8570067845	nan	nan
9.75	28.5	20.475	nan	nan	0.6614740769	0.6995454331	0.857017324	nan	nan
9.88	28.88	20.748	nan	nan	0.6614751423	0.6999408673	0.8572136505	nan	nan
10.01	29.26	21.021	nan	nan	0.6609359384	0.7006525149	0.8568016515	nan	nan
10.14	29.64	21.294	nan	nan	0.6606309574	0.7013694687	0.857500803	nan	nan
10.27	30.02	21.567	nan	nan	0.6585887636	0.7023502779	0.8586103639	nan	nan
10.4	30.4	21.84	nan	nan	0.6603991295	0.7026874294	0.858423656	nan	nan
10.53	30.78	22.113	nan	nan	0.6598827105	0.7028257361	0.8582740117	nan	nan
10.66	31.16	22.386	nan	nan	0.6614231781	0.7029852181	0.8584042429	nan	nan
10.79	31.54	22.659	nan	nan	0.6636443442	0.7040163011	0.8582632136	nan	nan
10.92	31.92	22.932	nan	nan	0.6636173478	0.7043263609	0.8590366748	nan	nan
11.05	32.3	23.205	nan	nan	0.6656973809	0.7047676243	0.8591131482	nan	nan
11.18	32.68	23.478	nan	nan	0.6674366496	0.705351769	0.8593570171	nan	nan
11.31	33.06	23.751	nan	nan	0.6690073216	0.7035735645	0.8593163713	nan	nan
11.44	33.44	24.024	nan	nan	0.668762857	0.7037718609	0.8602136467	nan	nan
11.57	33.82	24.297	nan	nan	0.669673626	0.7038077264	0.8601914402	nan	nan
11.7	34.2	24.57	nan	nan	0.6679845373	0.7046878598	0.8602187807	nan	nan
11.83	34.58	24.843	nan	nan	0.6682253372	0.7051508689	0.8604578832	nan	nan
11.96	34.96	25.116	nan	nan	0.6681800148	0.705217587	0.860463798	nan	nan
12.09	35.34	25.389	nan	nan	0.6708392273	0.7063025278	0.8605873217	nan	nan
12.22	35.72	25.662	nan	nan	0.6710749688	0.7066990351	0.8606100237	nan	nan
12.35	36.1	25.935	nan	nan	0.6708860537	0.7069818632	0.8602245335	nan	nan
12.48	36.48	26.208	nan	nan	0.6717718652	0.708144423	0.8604092536	nan	nan
12.61	36.86	26.481	nan	nan	0.6729608879	0.7086051577	0.8606993355	nan	nan
12.74	37.24	26.754	nan	nan	0.6745872399	0.7092433495	0.8604640227	nan	nan
13.075	38.011	27.362	nan	nan	0.704404749	0.7110864642	0.8624133374	nan	nan


==> graphdata/landmarks_approaches_sequential.dat <==
cost_feer cost_fer cost_cer9 cost_cer5 feer fer cer9 cer5
0	0	0	0	0	0	0	0
0.109	0.274	0.352	0.195	0.0028957062	0.0034716954	0.0017480593	0.0018281456
0.218	0.548	0.704	0.39	0.0059265745	0.007202055	0.0035143393	0.0034609692
0.327	0.822	1.056	0.585	0.0090065687	0.0114156479	0.0052934208	0.0052666842
0.436	1.096	1.408	0.78	0.0123727321	0.0164585615	0.0070215446	0.0070851143
0.545	1.37	1.76	0.975	0.0158801809	0.0222606842	0.0086723993	0.008767559
0.654	1.644	2.112	1.17	0.0194689749	0.027924424	0.0102834539	0.0103730271
0.763	1.918	2.464	1.365	0.0237611743	0.0356283436	0.0121932071	0.0122030008
0.872	2.192	2.816	1.56	0.0276917456	0.0439814124	0.0138513101	0.0140401653
0.981	2.466	3.168	1.755	0.0321301776	0.0537977991	0.0155592185	0.0157001456
1.09	2.74	3.52	1.95	0.0364442483	0.0659606697	0.0171380238	0.0174466462
1.199	3.014	3.872	2.145	0.0408789382	0.0785346994	0.0189977907	0.0189223388
1.308	3.288	4.224	2.34	0.0452309091	0.0925542968	0.0206340872	0.020725947
1.417	3.562	4.576	2.535	0.0498079846	0.1058733914	0.0223875042	0.0224634788
1.526	3.836	4.928	2.73	0.0547015657	0.1203435497	0.0241381037	0.0243443237
1.635	4.11	5.28	2.925	0.0596318781	0.13595519	0.0261930513	0.0259758735
1.744	4.384	5.632	3.12	0.0649417125	0.1559803129	0.0279733603	0.0275529342
1.853	4.658	5.984	3.315	0.0704644051	0.1801182153	0.0298641992	0.0293663128
1.962	4.932	6.336	3.51	0.0754943816	0.1965631409	0.0316533287	0.0313112789
2.071	5.206	6.688	3.705	0.0810471121	0.2173688457	0.033459538	0.032823326
2.18	5.48	7.04	3.9	0.0873573162	0.2335773728	0.0351488377	0.0346943357
2.289	5.754	7.392	4.095	0.0936412809	0.2453385527	0.0370674233	0.0364531418
2.398	6.028	7.744	4.29	0.099629004	0.2625162756	0.0386782489	0.0383986589
2.507	6.302	8.096	4.485	0.1049713141	0.2802927498	0.0407183937	0.0401242213
2.616	6.576	8.448	4.68	0.1117289471	0.2968725299	0.0425442424	0.0420220868
2.725	6.85	8.8	4.875	0.1182636991	0.3118682791	0.0444475743	0.0441104919
2.834	7.124	9.152	5.07	0.1255096351	0.3268686418	0.0466032453	0.0460613636
2.943	7.398	9.504	5.265	0.1329210767	0.3425668813	0.0487637215	0.0479619047
3.052	7.672	9.856	5.46	0.1391350045	0.3542477436	0.0505438166	0.049822727
3.161	7.946	10.208	5.655	0.146833799	0.3664468813	0.0525382716	0.0518617704
3.27	8.22	10.56	5.85	0.1541311176	0.3747181757	0.0545030077	0.0537656623
3.379	8.494	10.912	6.045	0.1615083111	0.3849378561	0.0565658479	0.0558234436
3.488	8.768	11.264	6.24	0.1686995924	0.4015013135	0.0584725984	0.0580315059
3.597	9.042	11.616	6.435	0.1778035662	0.415731436	0.0604964641	0.0601428209
3.706	9.316	11.968	6.63	0.1866902984	0.4239329217	0.0628711558	0.0622909683
3.815	9.59	12.32	6.825	0.1959451165	0.4387535987	0.0650098168	0.0645042284
3.924	9.864	12.672	7.02	0.2035414965	0.4509077516	0.067513309	0.0667367953
4.033	10.138	13.024	7.215	0.2156425972	0.4611265293	0.0702446466	0.0685266943
4.142	10.412	13.376	7.41	0.2279415198	0.4746408751	0.0726553326	0.070818079
4.251	10.686	13.728	7.605	0.2365911991	0.4828868862	0.0755012573	0.0726186648
4.36	10.96	14.08	7.8	0.250135572	0.4944080118	0.0777345886	0.0746896702
4.469	11.234	14.432	7.995	0.2613173753	0.510844492	0.0803082557	0.0768823888
4.578	11.508	14.784	8.19	0.2715173863	0.5251963553	0.0827377001	0.0787567813
4.687	11.782	15.136	8.385	0.2827922097	0.5345520545	0.0852092714	0.0807687697
4.796	12.056	15.488	8.58	0.2964737331	0.544855732	0.0875481251	0.0830098225
4.905	12.33	15.84	8.775	0.3107322279	0.5540814101	0.090236644	0.0851401064
5.014	12.604	16.192	8.97	0.320593748	0.5626122716	0.0923933288	0.087146457
5.123	12.878	16.544	9.165	0.3322131894	0.5732786914	0.0951747943	0.0896162069
5.232	13.152	16.896	9.36	0.3458173509	0.5807936462	0.0975164602	0.0917980226
5.341	13.426	17.248	9.555	0.3601751572	0.5945818685	0.1004100349	0.0939901453
5.45	13.7	17.6	9.75	0.3703354208	0.6058190241	0.1030160102	0.0965820526
5.559	13.974	17.952	9.945	0.3802405417	0.6278262109	0.1055500522	0.0994226275
5.668	14.248	18.304	10.14	0.3934788992	0.6400994719	0.1082729753	0.1022193696
5.777	14.522	18.656	10.335	0.4062466933	0.6567755468	0.1110559567	0.1050290479
5.886	14.796	19.008	10.53	0.4184611338	0.6651666511	0.1140077605	0.1077138893
5.995	15.07	19.36	10.725	0.4290636481	0.6764228256	0.116849644	0.1101964813
6.104	15.344	19.712	10.92	0.4388973831	0.6853521265	0.1204016567	0.1124291653
6.213	15.618	20.064	11.115	0.4516236533	0.6996213483	0.1238719779	0.1153938597
6.322	15.892	20.416	11.31	0.4647801144	0.7115144853	0.1270843051	0.1181222199
6.431	16.166	20.768	11.505	0.4762016547	0.7206128331	0.1303252673	0.121279119
6.54	16.44	21.12	11.7	0.4883817958	0.7273452284	0.1333682027	0.1241333331
6.649	16.714	21.472	11.895	0.4990791533	0.742287529	0.1367560576	0.1275846527
6.758	16.988	21.824	12.09	0.5079314072	0.750523693	0.1402048292	0.1307783783
6.867	17.262	22.176	12.285	0.5234676092	0.7603360306	0.14384056	0.1340816676
6.976	17.536	22.528	12.48	0.5373490097	0.7654144007	0.1469658015	0.1375902859
7.085	17.81	22.88	12.675	0.5435354451	0.7693712086	0.1510879962	0.141120649
7.194	18.084	23.232	12.87	0.5539553069	0.7753235241	0.154139311	0.1445011694
7.303	18.358	23.584	13.065	0.5599493921	0.7840857268	0.1573290303	0.1484368064
7.412	18.632	23.936	13.26	0.5670107012	0.7927791438	0.1606544261	0.1519924923
7.521	18.906	24.288	13.455	0.5771931771	0.799170433	0.1639048241	0.156352621
7.63	19.18	24.64	13.65	0.5815191094	0.800873898	0.1684416324	0.1605159361
7.739	19.454	24.992	13.845	0.5957065937	0.8046208046	0.1721830883	0.1656426851
7.848	19.728	25.344	14.04	0.6029754238	0.8081553126	0.1762343264	0.1693378732
7.957	20.002	25.696	14.235	0.6076535312	0.8113529002	0.1797064232	0.1739589469
8.066	20.276	26.048	14.43	0.6131357857	0.8144025246	0.184688747	0.177945399
8.175	20.55	26.4	14.625	0.6172963772	0.8168266042	0.1899847017	0.1818462192
8.284	20.824	26.752	14.82	0.6231237255	0.8195112537	0.1951500021	0.1858674806
8.393	21.098	27.104	15.015	0.628171009	0.8239615877	0.1997189762	0.1906592255
8.502	21.372	27.456	15.21	0.6384692913	0.8263258083	0.2034094803	0.1947322186
8.611	21.646	27.808	15.405	0.6453256688	0.8281565005	0.2081991168	0.1997863215
8.72	21.92	28.16	15.6	0.6527333425	0.8280090076	0.2133055712	0.2044035948
8.829	22.194	28.512	15.795	0.6568488081	0.8314197438	0.2188341105	0.2088366486
8.938	22.468	28.864	15.99	0.6616087139	0.8334866098	0.2233922188	0.2137777574
9.047	22.742	29.216	16.185	0.6659944687	0.8363921591	0.228213858	0.2197792484
9.156	23.016	29.568	16.38	0.6714463448	0.8390316078	0.2343397515	0.224687876
9.265	23.29	29.92	16.575	0.6757785852	0.8410992737	0.2399919204	0.2305003689
9.374	23.564	30.272	16.77	0.6798059122	0.8414328025	0.2460477091	0.2364288069
9.483	23.838	30.624	16.965	0.6855442028	0.8425243005	0.2522006386	0.2422111553
9.592	24.112	30.976	17.16	0.6873952582	0.8440136906	0.2586806302	0.2488991938
9.701	24.386	31.328	17.355	0.6945445402	0.8449540923	0.2649369648	0.2550236184
9.81	24.66	31.68	17.55	0.6958592171	0.8470071164	0.2712035445	0.2613388653
9.919	24.934	32.032	17.745	0.7013041672	0.8479269491	0.277442577	0.2670588554
10.028	25.208	32.384	17.94	0.7068982478	0.8492389465	0.2851046975	0.2737852547
10.137	25.482	32.736	18.135	0.7121787944	0.8508202429	0.2916203517	0.2801685179
10.246	25.756	33.088	18.33	0.7129122988	0.8500732476	0.2979763448	0.2877503185
10.355	26.03	33.44	18.525	0.7180512693	0.8502472086	0.3060866924	0.2940924867
10.464	26.304	33.792	18.72	0.7203450639	0.8512157231	0.3123058979	0.3010407486
10.573	26.578	34.144	18.915	0.7260123969	0.8526031598	0.3210430184	0.3100936139
10.682	26.852	34.496	19.11	0.729216054	0.8535992131	0.3309196591	0.3189300793
10.989	27.401	35.265	19.535	0.7381462161	0.8559162808	0.3522183777	0.3421579722


==> graphdata/landmarks_approaches_sequential_fp03fn0.dat <==
cost_feer cost_fer cost_cer9 cost_cer5 feer fer cer9 cer5
0	0	0	0	0	0	0	0
0.14	0.531	0.114	0.049	0.0050711859	0.0061443441	0	0
0.28	1.062	0.228	0.098	0.0099171942	0.0144384765	0	0
0.42	1.593	0.342	0.147	0.0151974842	0.025990011	0.0020826812	0
0.56	2.124	0.456	0.196	0.0207053139	0.0389794404	0.0028816329	0.0021024792
0.7	2.655	0.57	0.245	0.0250501162	0.0528615837	0.0035996805	0.002698046
0.84	3.186	0.684	0.294	0.0296634742	0.0671347017	0.0043590857	0.0031756038
0.98	3.717	0.798	0.343	0.0350363166	0.0790291452	0.0051229076	0.0037217503
1.12	4.248	0.912	0.392	0.0404778235	0.0928931716	0.0057739553	0.0042777735
1.26	4.779	1.026	0.441	0.0456363993	0.1067110557	0.0065243962	0.0048328763
1.4	5.31	1.14	0.49	0.0513363585	0.1191014569	0.0073002511	0.0052860842
1.54	5.841	1.254	0.539	0.0557058057	0.1289061249	0.0080221361	0.0058024182
1.68	6.372	1.368	0.588	0.0615744989	0.1318849241	0.0088583369	0.0065513341
1.82	6.903	1.482	0.637	0.0664026947	0.1504785935	0.0096144636	0.0071712865
1.96	7.434	1.596	0.686	0.0707023809	0.1596952668	0.0103693562	0.0078488195
2.1	7.965	1.71	0.735	0.0769703984	0.1691986447	0.0112758507	0.0085771562
2.24	8.496	1.824	0.784	0.0833648547	0.1799824603	0.0120742229	0.0091778591
2.38	9.027	1.938	0.833	0.0914189948	0.1879028317	0.0128878424	0.00977176
2.52	9.558	2.052	0.882	0.1004884916	0.201385885	0.0136152736	0.0104327565
2.66	10.089	2.166	0.931	0.1135759342	0.2140098629	0.0144106539	0.0110715463
2.8	10.62	2.28	0.98	0.1224904167	0.2324504757	0.015218002	0.011745724
2.94	11.151	2.394	1.029	0.1327764828	0.2427030717	0.0162820548	0.0123567449
3.08	11.682	2.508	1.078	0.1446166769	0.2546330892	0.0170597099	0.0131218294
3.22	12.213	2.622	1.127	0.152483094	0.2744068439	0.0180922365	0.0138228911
3.36	12.744	2.736	1.176	0.1650779172	0.285872304	0.0190643462	0.0144342879
3.5	13.275	2.85	1.225	0.174354862	0.3077633035	0.0200955257	0.0152082263
3.64	13.806	2.964	1.274	0.1886843185	0.3321544855	0.0210166335	0.0159099426
3.78	14.337	3.078	1.323	0.200567438	0.3473729702	0.0220690768	0.0166457672
3.92	14.868	3.192	1.372	0.2130199662	0.3700968926	0.0230419472	0.0174864157
4.06	15.399	3.306	1.421	0.2225303875	0.3842801588	0.0239287295	0.0181196696
4.2	15.93	3.42	1.47	0.2364342538	0.411005671	0.0248941344	0.0189124318
4.34	16.461	3.534	1.519	0.2516461645	0.4286953651	0.0260018143	0.0197229685
4.48	16.992	3.648	1.568	0.2607776835	0.4551085649	0.026957512	0.0206362182
4.62	17.523	3.762	1.617	0.2753821299	0.4778167999	0.0279121541	0.0215348867
4.76	18.054	3.876	1.666	0.2873131627	0.4940216484	0.0288278788	0.022459139
4.9	18.585	3.99	1.715	0.2991524272	0.5146301213	0.0297275656	0.023223011
5.04	19.116	4.104	1.764	0.307582953	0.5434374705	0.0309355435	0.0240884349
5.18	19.647	4.218	1.813	0.3220898732	0.5549746181	0.0317414508	0.0250498428
5.32	20.178	4.332	1.862	0.3372658996	0.573664893	0.0327092079	0.0257043324
5.46	20.709	4.446	1.911	0.3473277786	0.5951539288	0.0339154214	0.0264209143
5.6	21.24	4.56	1.96	0.3576246452	0.6091679256	0.0351931188	0.0274255391
5.74	21.771	4.674	2.009	0.373285419	0.6273095448	0.0361853875	0.0282798922
5.88	22.302	4.788	2.058	0.3883649585	0.6427653419	0.0373267117	0.0293724203
6.02	22.833	4.902	2.107	0.3997970593	0.654920853	0.0384858793	0.0300785634
6.16	23.364	5.016	2.156	0.4147392261	0.6649300265	0.0396515363	0.0307645674
6.3	23.895	5.13	2.205	0.4265969385	0.6727567506	0.0408470313	0.0317230961
6.44	24.426	5.244	2.254	0.4386546147	0.6876912763	0.0419042737	0.0326494096
6.58	24.957	5.358	2.303	0.4507132599	0.6971666896	0.0431057132	0.0334607116
6.72	25.488	5.472	2.352	0.4583279301	0.7110673458	0.0444289893	0.0342272092
6.86	26.019	5.586	2.401	0.4694585739	0.7199766012	0.0456230941	0.0352144001
7	26.55	5.7	2.45	0.4796240242	0.7274027495	0.0469982767	0.0363619768
7.14	27.081	5.814	2.499	0.4919924192	0.7340534671	0.0483035118	0.0372508169
7.28	27.612	5.928	2.548	0.5027406687	0.7427752436	0.0493851906	0.0381638605
7.42	28.143	6.042	2.597	0.51322978	0.753217896	0.0505297736	0.039146123
7.56	28.674	6.156	2.646	0.5244409315	0.7621313236	0.0519906132	0.0402582981
7.7	29.205	6.27	2.695	0.5359066598	0.7678164942	0.0532971673	0.0412497915
7.84	29.736	6.384	2.744	0.5481336902	0.7749628795	0.0546174058	0.042316859
7.98	30.267	6.498	2.793	0.5594236107	0.7816591129	0.0557739087	0.0433623863
8.12	30.798	6.612	2.842	0.5705939312	0.7851245787	0.0573071682	0.0444959254
8.26	31.329	6.726	2.891	0.5806594448	0.79146635	0.0587085024	0.0456931149
8.4	31.86	6.84	2.94	0.5909922575	0.7971269264	0.0603444549	0.0470609013
8.54	32.391	6.954	2.989	0.6002729276	0.8031841195	0.0620055756	0.0479724702
8.68	32.922	7.068	3.038	0.607522453	0.8102741836	0.0632533792	0.0491275984
8.82	33.453	7.182	3.087	0.6189199084	0.816344062	0.0644776875	0.0501786525
8.96	33.984	7.296	3.136	0.627983188	0.8194694008	0.0660804217	0.0514465695
9.1	34.515	7.41	3.185	0.6361206178	0.8262865282	0.0675753114	0.0526023572
9.24	35.046	7.524	3.234	0.6450029901	0.8331106124	0.069415822	0.0537251057
9.38	35.577	7.638	3.283	0.6549234221	0.8388502716	0.0711401628	0.0547735924
9.52	36.108	7.752	3.332	0.6661116085	0.8430930722	0.0727835902	0.0560016918
9.66	36.639	7.866	3.381	0.6747549859	0.8464114523	0.0744739528	0.0573262344
9.8	37.17	7.98	3.43	0.6839192566	0.8505756343	0.0761989237	0.0588725127
9.94	37.701	8.094	3.479	0.6902493879	0.8567625794	0.0776651576	0.0600802131
10.08	38.232	8.208	3.528	0.6961059484	0.8612767183	0.0795294527	0.0612978462
10.22	38.763	8.322	3.577	0.703619983	0.8667669976	0.0811263284	0.0622782264
10.36	39.294	8.436	3.626	0.7111463515	0.8695516797	0.0826616233	0.063831597
10.5	39.825	8.55	3.675	0.7221308108	0.8739810406	0.0850103886	0.0655788551
10.64	40.356	8.664	3.724	0.7309637154	0.8771733209	0.0874088053	0.0668477638
10.78	40.887	8.778	3.773	0.7369153081	0.8801824038	0.0898166521	0.0679555787
10.92	41.418	8.892	3.822	0.7432238708	0.884373769	0.0920627701	0.0696816369
11.06	41.949	9.006	3.871	0.7519828854	0.8886585664	0.0942039783	0.0714610659
11.2	42.48	9.12	3.92	0.7613795602	0.8922591663	0.0963446799	0.0732082842
11.34	43.011	9.234	3.969	0.7700537245	0.8954506123	0.0990040977	0.0749110197
11.48	43.542	9.348	4.018	0.7785928261	0.9002044401	0.1009260966	0.0767016022
11.62	44.073	9.462	4.067	0.7878843289	0.9055323884	0.1036096547	0.0781741162
11.76	44.604	9.576	4.116	0.7936770942	0.9067334459	0.1056868785	0.0799056245
11.9	45.135	9.69	4.165	0.8008510042	0.9085141304	0.1085883823	0.0816585408
12.04	45.666	9.804	4.214	0.8079769028	0.9115449523	0.111171999	0.0832702076
12.18	46.197	9.918	4.263	0.8151393641	0.9155221017	0.1133203789	0.0851487732
12.32	46.728	10.032	4.312	0.8204212424	0.9187921019	0.1159853358	0.0873102112
12.46	47.259	10.146	4.361	0.8271420733	0.920972981	0.1179142487	0.0892609197
12.6	47.79	10.26	4.41	0.8337778365	0.9238011987	0.1208432426	0.0916469151
12.74	48.321	10.374	4.459	0.839567535	0.9275074833	0.1237874696	0.0937615399
12.88	48.852	10.488	4.508	0.8462834699	0.9292656396	0.1265735934	0.0957560863
13.02	49.383	10.602	4.557	0.8518339961	0.9333194644	0.1295417676	0.0983287411
13.16	49.914	10.716	4.606	0.8573507067	0.9355723692	0.1320634759	0.1013176378
13.3	50.445	10.83	4.655	0.8666647349	0.9394009882	0.1349083896	0.1039464959
13.44	50.976	10.944	4.704	0.8720799578	0.9424530417	0.1378901144	0.105699351
13.58	51.507	11.058	4.753	0.8798235038	0.9448729648	0.1414486784	0.107763959
13.72	52.038	11.172	4.802	0.8875813354	0.9479697766	0.1448338748	0.1105804451
14.006	53.105	11.418	4.961	0.9127367172	0.9543854442	0.1553570741	0.1210624179


==> graphdata/landmarks_approaches_sequential_fp03fn03.dat <==
cost_feer cost_fer cost_cer9 cost_cer5 feer fer cer9 cer5
0	0	0	0	0	0	0	0
0.597	1.555	0.12	0.052	0.009432488	0.0166060163	0	0
1.194	3.11	0.24	0.104	0.0199865319	0.0448955824	0	0
1.791	4.665	0.36	0.156	0.0311566663	0.0744440727	0.0020666478	0
2.388	6.22	0.48	0.208	0.0466008219	0.1050380864	0.0027696777	0.0021024373
2.985	7.775	0.6	0.26	0.0630433582	0.1312456651	0.0034396973	0.0026607033
3.582	9.33	0.72	0.312	0.0788896006	0.1562840833	0.0041191689	0.0031278523
4.179	10.885	0.84	0.364	0.0971640298	0.1667975698	0.004872525	0.003519687
4.776	12.44	0.96	0.416	0.1132499559	0.1825792435	0.0056193644	0.0040542817
5.373	13.995	1.08	0.468	0.1248154906	0.1986171474	0.0064127413	0.0046040413
5.97	15.55	1.2	0.52	0.1412355569	0.2066808012	0.0071144347	0.0051158176
6.567	17.105	1.32	0.572	0.1554249457	0.2249821805	0.0078469205	0.0056480146
7.164	18.66	1.44	0.624	0.1651989287	0.2395796717	0.0086042528	0.0061635855
7.761	20.215	1.56	0.676	0.181025948	0.2582258614	0.0093025295	0.0066255712
8.358	21.77	1.68	0.728	0.1956251424	0.2748478876	0.0101099712	0.0072968027
8.955	23.325	1.8	0.78	0.2082137746	0.2850730324	0.0108368329	0.0078303514
9.552	24.88	1.92	0.832	0.2231318273	0.3043074572	0.0116629855	0.0083685205
10.149	26.435	2.04	0.884	0.2359464627	0.3156428597	0.0125342683	0.0088369347
10.746	27.99	2.16	0.936	0.2527545986	0.3289215759	0.013440412	0.0094085761
11.343	29.545	2.28	0.988	0.2677046006	0.341800173	0.0141672037	0.0099646474
11.94	31.1	2.4	1.04	0.280468985	0.3513621409	0.0149381289	0.0105086067
12.537	32.655	2.52	1.092	0.2938477914	0.3653684736	0.0159698789	0.0110670784
13.134	34.21	2.64	1.144	0.2979486241	0.3769533081	0.0167699337	0.0116451635
13.731	35.765	2.76	1.196	0.3159300341	0.3863515529	0.0177346143	0.0121597513
14.328	37.32	2.88	1.248	0.3366356561	0.3958025456	0.0186720983	0.0127825205
14.925	38.875	3	1.3	0.3402086598	0.4094778702	0.0193730976	0.0134077688
15.522	40.43	3.12	1.352	0.3520513075	0.4175642546	0.0204559415	0.0140583539
16.119	41.985	3.24	1.404	0.3559575679	0.4312332497	0.0215798119	0.0146393701
16.716	43.54	3.36	1.456	0.3691914103	0.4445921117	0.0224548677	0.0152922357
17.313	45.095	3.48	1.508	0.3795243569	0.4559542283	0.0233190432	0.0159211527
17.91	46.65	3.6	1.56	0.3849909001	0.4664052921	0.0242020118	0.0165387964
18.507	48.205	3.72	1.612	0.3944904447	0.4771372444	0.0251874495	0.0171097689
19.104	49.76	3.84	1.664	0.4051172925	0.4886869486	0.0260676692	0.0176414165
19.701	51.315	3.96	1.716	0.4140902725	0.4989170859	0.0269206269	0.0182865685
20.298	52.87	4.08	1.768	0.4159334669	0.5085265819	0.0281011373	0.0188779201
20.895	54.425	4.2	1.82	0.4219274021	0.5212915125	0.0291565383	0.0195826768
21.492	55.98	4.32	1.872	0.4291429932	0.53174017	0.0303832419	0.0202934731
22.089	57.535	4.44	1.924	0.4375133144	0.5399758139	0.0314908283	0.0210602666
22.686	59.09	4.56	1.976	0.4373456698	0.5469666753	0.0325327078	0.0217332173
23.283	60.645	4.68	2.028	0.4372945933	0.5516534088	0.0336716094	0.0224196868
23.88	62.2	4.8	2.08	0.4474131059	0.5593140688	0.0346447171	0.023279542
24.477	63.755	4.92	2.132	0.457532889	0.5663365794	0.0358360135	0.024057592
25.074	65.31	5.04	2.184	0.4491747718	0.5722070913	0.036965835	0.0247414542
25.671	66.865	5.16	2.236	0.45383735	0.5750884427	0.0381861384	0.0254219079
26.268	68.42	5.28	2.288	0.4494244661	0.5828264386	0.0393146654	0.0261369941
26.865	69.975	5.4	2.34	0.4585404282	0.5907247156	0.0402284547	0.0269482622
27.462	71.53	5.52	2.392	0.4632805981	0.5967772027	0.0414019293	0.0278263567
28.059	73.085	5.64	2.444	0.4632386887	0.6002507212	0.0424821569	0.0287924123
28.656	74.64	5.76	2.496	0.468217509	0.6057787048	0.0435562987	0.0296692074
29.253	76.195	5.88	2.548	0.479400989	0.6116369937	0.0449794622	0.0306004592
29.85	77.75	6	2.6	0.4716519609	0.6164850733	0.0461800773	0.031475107
30.447	79.305	6.12	2.652	0.4839962018	0.6181598949	0.0474413721	0.0322646086
31.044	80.86	6.24	2.704	0.4784582788	0.6311198807	0.0485253673	0.0330637726
31.641	82.415	6.36	2.756	0.4825328744	0.6322107185	0.0497275344	0.0339499407
32.238	83.97	6.48	2.808	0.4893838252	0.6373217973	0.0511561091	0.0348658051
32.835	85.525	6.6	2.86	0.4912697012	0.6430076679	0.0524183888	0.0358144202
33.432	87.08	6.72	2.912	0.4962098551	0.6480232572	0.0535859405	0.0370477006
34.029	88.635	6.84	2.964	0.4999154758	0.6531458322	0.0550285317	0.0379737535
34.626	90.19	6.96	3.016	0.5007502227	0.6599889562	0.0561382095	0.0389215195
35.223	91.745	7.08	3.068	0.5051916939	0.6675010006	0.0577658547	0.0397490187
35.82	93.3	7.2	3.12	0.5067828038	0.6683431301	0.0588971722	0.0407579173
36.417	94.855	7.32	3.172	0.5066506355	0.6776821184	0.0605983514	0.0415572938
37.014	96.41	7.44	3.224	0.51320421	0.6799064627	0.0618569582	0.0425140821
37.611	97.965	7.56	3.276	0.5144270912	0.6799591455	0.0630956832	0.0436189635
38.208	99.52	7.68	3.328	0.5197254501	0.6833868041	0.0645010451	0.0446632857
38.805	101.075	7.8	3.38	0.52038262	0.6873874922	0.0660832796	0.0460307769
39.402	102.63	7.92	3.432	0.5144007717	0.6955508707	0.0677847161	0.0468019363
39.999	104.185	8.04	3.484	0.5222949129	0.6970694947	0.0693848105	0.0476270681
40.596	105.74	8.16	3.536	0.5227653893	0.7028082298	0.0711541528	0.0490604313
41.193	107.295	8.28	3.588	0.5229001912	0.7059490453	0.0727697165	0.0503823569
41.79	108.85	8.4	3.64	0.5288689448	0.7083924412	0.0739456299	0.0516343279
42.387	110.405	8.52	3.692	0.5349602417	0.7144250139	0.0756141719	0.0528894876
42.984	111.96	8.64	3.744	0.5432582848	0.7175698186	0.0771004214	0.0541646049
43.581	113.515	8.76	3.796	0.5478510601	0.7196809978	0.0790419062	0.0556096535
44.178	115.07	8.88	3.848	0.5544103252	0.7227018319	0.0804930559	0.0569573283
44.775	116.625	9	3.9	0.560091313	0.7279462645	0.0821407112	0.0584023768
45.372	118.18	9.12	3.952	0.556325489	0.7300398208	0.0839814624	0.0594129299
45.969	119.735	9.24	4.004	0.5569847211	0.7319581354	0.086202866	0.0605641214
46.566	121.29	9.36	4.056	0.5626093667	0.7346932197	0.0878673774	0.0618186242
47.163	122.845	9.48	4.108	0.5694734833	0.736481294	0.0898256176	0.0631466825
47.76	124.4	9.6	4.16	0.5791182518	0.7391662288	0.0922143649	0.0651553472
48.357	125.955	9.72	4.212	0.5860581597	0.7434550242	0.0943143225	0.0668374225
48.954	127.51	9.84	4.264	0.5896267351	0.7471509746	0.0966220218	0.0686308175
49.551	129.065	9.96	4.316	0.5955963231	0.7468609357	0.0987018786	0.0703647489
50.148	130.62	10.08	4.368	0.5983249512	0.750769131	0.1008259772	0.0718851247
50.745	132.175	10.2	4.42	0.6050823001	0.7537762334	0.1028681363	0.0733148055
51.342	133.73	10.32	4.472	0.6122635167	0.7523392147	0.105301384	0.0751170965
51.939	135.285	10.44	4.524	0.6204688397	0.7553328721	0.1071286598	0.0772808244
52.536	136.84	10.56	4.576	0.6284612256	0.7590891714	0.1093349291	0.0790195177
53.133	138.395	10.68	4.628	0.6348838678	0.7632443472	0.1112336551	0.0809085744
53.73	139.95	10.8	4.68	0.6401804683	0.7643222504	0.1141609955	0.0829608521
54.327	141.505	10.92	4.732	0.6461001792	0.7697277157	0.1162126718	0.0849083925
54.924	143.06	11.04	4.784	0.6479389798	0.7683066061	0.1187618831	0.0869074123
55.521	144.615	11.16	4.836	0.6561400329	0.770295292	0.1220790218	0.0890623198
56.118	146.17	11.28	4.888	0.6647242428	0.7726995003	0.1245735285	0.0911916582
56.715	147.725	11.4	4.94	0.6708288166	0.7733896372	0.1274688512	0.0932521039
57.312	149.28	11.52	4.992	0.6737544888	0.7754653663	0.1300658188	0.0957406649
57.909	150.835	11.64	5.044	0.674862515	0.7773036883	0.1330377008	0.0982870621
58.506	152.39	11.76	5.096	0.6786562378	0.781315946	0.1359024453	0.1007589411
59.76	155.549	12.037	5.222	0.6878239169	0.7840654489	0.1448589758	0.1111362024


==> graphdata/landmarks_approaches_sequential_fp03fn0_precision.dat <==
cost_feer cost_fer cost_cer9 cost_cer5 feer fer cer9 cer5
0	0	0	0	1	1	1	1
0.14	0.531	0.114	0.049	0.7546439415	0.6306004354	0.5208571429	0.5401666667
0.28	1.062	0.228	0.098	0.7416193463	0.6075965978	0.3972063492	0.5214007937
0.42	1.593	0.342	0.147	0.7370140219	0.5549828235	0.3927586858	0.543762099
0.56	2.124	0.456	0.196	0.7364354975	0.4749540403	0.3957290953	0.5468321899
0.7	2.655	0.57	0.245	0.7352944704	0.4114842845	0.3933859569	0.5473168873
0.84	3.186	0.684	0.294	0.7243316375	0.3924738807	0.3816387668	0.5424181492
0.98	3.717	0.798	0.343	0.7182220739	0.3874539441	0.3820279452	0.5441284194
1.12	4.248	0.912	0.392	0.7108890649	0.386945996	0.3834997429	0.5356539465
1.26	4.779	1.026	0.441	0.7165330306	0.4019443744	0.3829780343	0.527342376
1.4	5.31	1.14	0.49	0.7131510602	0.3937977656	0.3740406025	0.5233474786
1.54	5.841	1.254	0.539	0.6966679898	0.4030244069	0.3718346604	0.5196648723
1.68	6.372	1.368	0.588	0.6741343971	0.405799114	0.3832490422	0.5144882141
1.82	6.903	1.482	0.637	0.6497333554	0.4231301435	0.3824031478	0.5112529732
1.96	7.434	1.596	0.686	0.6462117631	0.4418209559	0.3862988591	0.5084104089
2.1	7.965	1.71	0.735	0.6192869435	0.4390956661	0.3877288734	0.5103070672
2.24	8.496	1.824	0.784	0.6039233586	0.4525168732	0.3856293484	0.5045701483
2.38	9.027	1.938	0.833	0.6024586498	0.468979624	0.3820635501	0.502944123
2.52	9.558	2.052	0.882	0.586806315	0.4767961583	0.3802955456	0.4974796219
2.66	10.089	2.166	0.931	0.6188625075	0.4867581976	0.3783235412	0.4966649204
2.8	10.62	2.28	0.98	0.6029073252	0.4929619729	0.3771572954	0.4911673953
2.94	11.151	2.394	1.029	0.6184807315	0.4982070638	0.3765620239	0.4950153202
3.08	11.682	2.508	1.078	0.6120306538	0.5076733101	0.3762005199	0.4895519787
3.22	12.213	2.622	1.127	0.605949628	0.5236366657	0.3750578161	0.4902987981
3.36	12.744	2.736	1.176	0.6179917037	0.5460411367	0.3729807972	0.4887556874
3.5	13.275	2.85	1.225	0.6219672439	0.5434681628	0.3703627329	0.4868603619
3.64	13.806	2.964	1.274	0.6298384874	0.5751835221	0.3694715102	0.4850018683
3.78	14.337	3.078	1.323	0.655075774	0.5895452459	0.368421289	0.4837159529
3.92	14.868	3.192	1.372	0.6704423463	0.5955828165	0.3668712795	0.4819884265
4.06	15.399	3.306	1.421	0.6648701412	0.6111684508	0.3640337552	0.4783849483
4.2	15.93	3.42	1.47	0.6811782761	0.6337742926	0.3603162376	0.4784087421
4.34	16.461	3.534	1.519	0.6909116753	0.6357507856	0.3601468538	0.4766776679
4.48	16.992	3.648	1.568	0.6916591041	0.663197508	0.3591280285	0.473451339
4.62	17.523	3.762	1.617	0.7070005858	0.6812680532	0.359898794	0.4712261424
4.76	18.054	3.876	1.666	0.7127943761	0.6982772132	0.3593975477	0.4657509158
4.9	18.585	3.99	1.715	0.7297222473	0.7135756482	0.3577083165	0.4614639023
5.04	19.116	4.104	1.764	0.7327448302	0.7436857811	0.3555173054	0.4600800377
5.18	19.647	4.218	1.813	0.7418636646	0.7444880484	0.3530864349	0.4568198522
5.32	20.178	4.332	1.862	0.7572466848	0.7615272458	0.3505067136	0.4555457062
5.46	20.709	4.446	1.911	0.7691227965	0.776529449	0.346154753	0.4517798671
5.6	21.24	4.56	1.96	0.7719268725	0.777857548	0.3450058327	0.4504326842
5.74	21.771	4.674	2.009	0.7930854003	0.7975966968	0.3426706981	0.4475059526
5.88	22.302	4.788	2.058	0.795712954	0.8128793205	0.342029778	0.4446657229
6.02	22.833	4.902	2.107	0.7998211829	0.8243988005	0.3398211681	0.4425434364
6.16	23.364	5.016	2.156	0.8100264159	0.8255838117	0.3368864755	0.4382666
6.3	23.895	5.13	2.205	0.8179086055	0.8292667876	0.3357893965	0.437666451
6.44	24.426	5.244	2.254	0.8190397666	0.8423460816	0.3337503165	0.4352385518
6.58	24.957	5.358	2.303	0.8292069839	0.8494246344	0.3316930817	0.4324933003
6.72	25.488	5.472	2.352	0.8287980489	0.8567602824	0.3273037872	0.4301209511
6.86	26.019	5.586	2.401	0.8320972969	0.8672944466	0.3254558575	0.4246617551
7	26.55	5.7	2.45	0.8322607865	0.868912919	0.3240604998	0.4204359638
7.14	27.081	5.814	2.499	0.8383551452	0.8753180217	0.3217264817	0.4155547151
7.28	27.612	5.928	2.548	0.8476555873	0.8810718335	0.3161479757	0.4103955784
7.42	28.143	6.042	2.597	0.8532256796	0.8883694727	0.3138755867	0.4064271248
7.56	28.674	6.156	2.646	0.860965645	0.8931610483	0.3109881212	0.4041612106
7.7	29.205	6.27	2.695	0.8667715592	0.8950003856	0.3084695459	0.4022402503
7.84	29.736	6.384	2.744	0.8698950909	0.9005573178	0.3072241656	0.4004874045
7.98	30.267	6.498	2.793	0.8683950675	0.9083561063	0.3043745496	0.3963920363
8.12	30.798	6.612	2.842	0.8710167575	0.9081301223	0.3022801135	0.3943199491
8.26	31.329	6.726	2.891	0.8747466088	0.9101662706	0.3000092744	0.3915084377
8.4	31.86	6.84	2.94	0.8809514463	0.9141153232	0.296819205	0.3892753602
8.54	32.391	6.954	2.989	0.8825666534	0.9178376477	0.2941830593	0.3870287393
8.68	32.922	7.068	3.038	0.8818068291	0.9281193661	0.2917790488	0.3840418167
8.82	33.453	7.182	3.087	0.8850702695	0.9290315948	0.2881062069	0.3787729843
8.96	33.984	7.296	3.136	0.8925899706	0.927946398	0.2856322238	0.3775205888
9.1	34.515	7.41	3.185	0.8939822333	0.9351850986	0.2839455463	0.374308684
9.24	35.046	7.524	3.234	0.8998307696	0.9399176715	0.2825873844	0.3722134387
9.38	35.577	7.638	3.283	0.8961375833	0.9454470674	0.2795542295	0.3688860617
9.52	36.108	7.752	3.332	0.9015823902	0.9453771425	0.2771557768	0.3651633591
9.66	36.639	7.866	3.381	0.8957748654	0.9435729827	0.2736163812	0.3616219621
9.8	37.17	7.98	3.43	0.9008751489	0.9467722189	0.2711982458	0.3585138418
9.94	37.701	8.094	3.479	0.9002597381	0.953158072	0.2685960922	0.3547284255
10.08	38.232	8.208	3.528	0.9034356407	0.9549259762	0.2659235125	0.3505334288
10.22	38.763	8.322	3.577	0.9056507945	0.9577541025	0.2631536976	0.3475473046
10.36	39.294	8.436	3.626	0.9044567968	0.9572548195	0.2608924731	0.3433056289
10.5	39.825	8.55	3.675	0.9093342476	0.9613198392	0.2581508828	0.3421829427
10.64	40.356	8.664	3.724	0.9088554477	0.9594028156	0.2547058242	0.3398051176
10.78	40.887	8.778	3.773	0.9079426164	0.9603729887	0.251152524	0.3366211543
10.92	41.418	8.892	3.822	0.9064049558	0.9628792624	0.248621213	0.3341018069
11.06	41.949	9.006	3.871	0.9125468202	0.9668809531	0.2463373443	0.332552175
11.2	42.48	9.12	3.92	0.9145273663	0.9673439454	0.2432752337	0.3289688218
11.34	43.011	9.234	3.969	0.9162065518	0.9702787952	0.2403117001	0.3264727535
11.48	43.542	9.348	4.018	0.9185182657	0.9718602383	0.2365786278	0.3240012134
11.62	44.073	9.462	4.067	0.9202767091	0.9761204841	0.2329231022	0.3212343919
11.76	44.604	9.576	4.116	0.9230051406	0.9757571796	0.2306041211	0.3175600465
11.9	45.135	9.69	4.165	0.9242030185	0.9752469046	0.2279560138	0.3159166722
12.04	45.666	9.804	4.214	0.9271427454	0.976307987	0.2254684712	0.312134299
12.18	46.197	9.918	4.263	0.9265972201	0.978978455	0.2233151333	0.3093307578
12.32	46.728	10.032	4.312	0.9281082082	0.9806878235	0.2206112527	0.3055430708
12.46	47.259	10.146	4.361	0.9276961069	0.9797731262	0.2184261344	0.2999790174
12.6	47.79	10.26	4.41	0.928300486	0.9813276393	0.2162618016	0.2971607749
12.74	48.321	10.374	4.459	0.9299097693	0.982658264	0.2124815302	0.294313401
12.88	48.852	10.488	4.508	0.9346412143	0.9812468687	0.2090582814	0.2904239405
13.02	49.383	10.602	4.557	0.9338851925	0.9827938496	0.2063167238	0.2845395588
13.16	49.914	10.716	4.606	0.934551312	0.9834367922	0.2034426398	0.2807007284
13.3	50.445	10.83	4.655	0.940616218	0.9849854728	0.2008241915	0.2757439701
13.44	50.976	10.944	4.704	0.9409618824	0.9858726799	0.1973999364	0.271841053
13.58	51.507	11.058	4.753	0.9450735249	0.9857672689	0.1931777262	0.2678642094
13.72	52.038	11.172	4.802	0.9491652995	0.9859821575	0.1898927153	0.2641967541
14.006	53.105	11.418	4.961	0.9654068946	0.9874764383	0.1768719231	0.2539472322


==> graphdata/landmarks_approaches_sequential_fp03fn0_recall.dat <==
cost_feer cost_fer cost_cer9 cost_cer5 feer fer cer9 cer5
0	0	0	0	0	0	0	0
0.14	0.531	0.114	0.049	0.0025441413	0.00308721241305511	2.6484751203852293E-4	3.5580524344569286E-4
0.28	1.062	0.228	0.098	0.0049919743	0.00730604601391118	5.323702514713748E-4	6.741573033707866E-4
0.42	1.593	0.342	0.147	0.0076779026	0.01330658105939	7.758159443552698E-4	0.0010433387
0.56	2.124	0.456	0.196	0.0105002675	0.0203237025147137	0.00105403959336544	0.0014446228
0.7	2.655	0.57	0.245	0.0127421081	0.0282450508	0.0013536651	0.0018057785
0.84	3.186	0.684	0.294	0.0151417871	0.0367067951	0.0015944355	0.002188336
0.98	3.717	0.798	0.343	0.0179561263	0.0440021402	0.0018699839	0.0025735688
1.12	4.248	0.912	0.392	0.0208319957	0.0527822365	0.0021508828	0.0029026217
1.26	4.779	1.026	0.441	0.0235687533	0.0615222044	0.0024317817	0.003282504
1.4	5.31	1.14	0.49	0.0266265383	0.0701605136	0.0026618513	0.0036757624
1.54	5.841	1.254	0.539	0.0290128411	0.0767228464	0.0029240235	0.0040422686
1.68	6.372	1.368	0.588	0.0322605671	0.0787372927	0.0033039058	0.0044676297
1.82	6.903	1.482	0.637	0.0349892991	0.0915115035	0.0036195827	0.0048528625
1.96	7.434	1.596	0.686	0.0373970037	0.0974612092	0.003964687	0.0052380952
2.1	7.965	1.71	0.735	0.041035313	0.104788657	0.0043365436	0.0057009096
2.24	8.496	1.824	0.784	0.0447726057	0.1123301231	0.0046441948	0.0061102194
2.38	9.027	1.938	0.833	0.0494622793	0.1174879615	0.0049491707	0.0065275548
2.52	9.558	2.052	0.882	0.0549491707	0.1276511503	0.0052889246	0.0069020867
2.66	10.089	2.166	0.931	0.0625254147	0.1371562333	0.0056179775	0.0073113965
2.8	10.62	2.28	0.98	0.0681701445	0.1520813269	0.0059657571	0.0077287319
2.94	11.151	2.394	1.029	0.0743713216	0.1604280364	0.0062814339	0.0082771536
3.08	11.682	2.508	1.078	0.0819957196	0.1699331193	0.0066773676	0.0086811129
3.22	12.213	2.622	1.127	0.0872150883	0.185917603	0.0070411985	0.0092161584
3.36	12.744	2.736	1.176	0.0952621723	0.1936195827	0.0073595506	0.0097217764
3.5	13.275	2.85	1.225	0.101388443	0.2146629213	0.0077635099	0.0102594971
3.64	13.806	2.964	1.274	0.1109630819	0.2334965222	0.0081300161	0.010741038
3.78	14.337	3.078	1.323	0.1184109149	0.2462279294	0.0085152488	0.0112921348
3.92	14.868	3.192	1.372	0.1266265383	0.268459069	0.0089566613	0.0118031033
4.06	15.399	3.306	1.421	0.1336276083	0.2802434457	0.0092910647	0.0122712681
4.2	15.93	3.42	1.47	0.1430417335	0.3041118245	0.0097110754	0.0127795613
4.34	16.461	3.534	1.519	0.1538389513	0.323376137	0.0101391118	0.0133654361
4.48	16.992	3.648	1.568	0.1606795078	0.3464151953	0.010623328	0.0138737293
4.62	17.523	3.762	1.617	0.1709925094	0.3679373997	0.0110995185	0.0143820225
4.76	18.054	3.876	1.666	0.179917068	0.3822177635	0.0115917603	0.0148742643
4.9	18.585	3.99	1.715	0.188140717	0.4024317817	0.0120010701	0.0153584805
5.04	19.116	4.104	1.764	0.1946441948	0.4281514179	0.0124665597	0.0160058855
5.18	19.647	4.218	1.813	0.2056982343	0.4423675762	0.0129855538	0.0164419476
5.32	20.178	4.332	1.862	0.2169448903	0.4601498127	0.013341359	0.0169636169
5.46	20.709	4.446	1.911	0.2243124666	0.4824638844	0.0137346174	0.0176190476
5.6	21.24	4.56	1.96	0.2327207063	0.5006046014	0.0142803638	0.0183119315
5.74	21.771	4.674	2.009	0.2440850722	0.5169422151	0.0147485286	0.0188550027
5.88	22.302	4.788	2.058	0.2568673087	0.5315302301	0.0153451043	0.0194810059
6.02	22.833	4.902	2.107	0.266506153	0.5432423756	0.0157356875	0.02011771
6.16	23.364	5.016	2.156	0.2787239165	0.5566158373	0.0161182451	0.020765115
6.3	23.895	5.13	2.205	0.2885473515	0.5659443553	0.0166479401	0.021423221
6.44	24.426	5.244	2.254	0.2995398609	0.5810165864	0.017164259	0.022011771
6.58	24.957	5.358	2.303	0.3094596041	0.5911958266	0.0176190476	0.0226832531
6.72	25.488	5.472	2.352	0.3167442483	0.6077233815	0.0180577849	0.0234242911
6.86	26.019	5.586	2.401	0.3269636169	0.6154387373	0.0186142322	0.0241064741
7	26.55	5.7	2.45	0.3368833601	0.625529695	0.0192616372	0.0248903157
7.14	27.081	5.814	2.499	0.3481540931	0.6320492242	0.0197699304	0.0256420546
7.28	27.612	5.928	2.548	0.3573381487	0.6420037453	0.0203076512	0.0262734082
7.42	28.143	6.042	2.597	0.3669903692	0.6537586945	0.0208747994	0.0269395399
7.56	28.674	6.156	2.646	0.3770599251	0.6646281434	0.0215222044	0.0277822365
7.7	29.205	6.27	2.695	0.3878544676	0.672281969	0.0221027287	0.0285393258
7.84	29.736	6.384	2.744	0.4001310861	0.6801123596	0.0227233815	0.0293071161
7.98	30.267	6.498	2.793	0.4126163724	0.6859791332	0.0233440342	0.0299973248
8.12	30.798	6.612	2.842	0.4242616372	0.6914660246	0.0240155163	0.0308988764
8.26	31.329	6.726	2.891	0.4345612627	0.7001551632	0.024729802	0.0317335474
8.4	31.86	6.84	2.94	0.4446415195	0.7066853933	0.0255564473	0.0327073301
8.54	32.391	6.954	2.989	0.4548020332	0.7139941145	0.0261155698	0.0337025147
8.68	32.922	7.068	3.038	0.4633868379	0.7189834136	0.0268218299	0.0344649545
8.82	33.453	7.182	3.087	0.4758319957	0.7280363831	0.027482611	0.0352380952
8.96	33.984	7.296	3.136	0.4843873729	0.7336998395	0.0282691279	0.0362092028
9.1	34.515	7.41	3.185	0.4937132156	0.7401043339	0.0289860888	0.0371401819
9.24	35.046	7.524	3.234	0.5026538256	0.7481005886	0.0296843232	0.0382771536
9.38	35.577	7.638	3.283	0.5160246121	0.7538550027	0.0303611557	0.0393659711
9.52	36.108	7.752	3.332	0.5281674692	0.7607811664	0.0311476726	0.0404200107
9.66	36.639	7.866	3.381	0.5412172285	0.7673916533	0.0320171215	0.0415115035
9.8	37.17	7.98	3.43	0.5511797753	0.7721241306	0.0330203317	0.0426297485
9.94	37.701	8.094	3.479	0.5596869984	0.7780738363	0.0338228999	0.0436062065
10.08	38.232	8.208	3.528	0.5661744248	0.7843552702	0.0346415195	0.0448528625
10.22	38.763	8.322	3.577	0.5752862493	0.7915676833	0.0353183521	0.0459229535
10.36	39.294	8.436	3.626	0.585917603	0.7965703585	0.036364366	0.046987694
10.5	39.825	8.55	3.675	0.598846977	0.8011904762	0.0375601926	0.0485339754
10.64	40.356	8.664	3.724	0.6113108614	0.8079266988	0.0384724452	0.0501551632
10.78	40.887	8.778	3.773	0.6201070091	0.8123515249	0.03929374	0.0518218299
10.92	41.418	8.892	3.822	0.6298341359	0.8177046549	0.0405189941	0.0533868379
11.06	41.949	9.006	3.871	0.6394676297	0.8221455324	0.0417924024	0.0548742643
11.2	42.48	9.12	3.92	0.6521669342	0.8279909042	0.0430872124	0.0564365971
11.34	43.011	9.234	3.969	0.6641144997	0.8313376137	0.0443713216	0.0583493847
11.48	43.542	9.348	4.018	0.6756634564	0.8383895131	0.0457704655	0.0597726057
11.62	44.073	9.462	4.067	0.6887934724	0.8444649545	0.0469689674	0.0617656501
11.76	44.604	9.576	4.116	0.6961369716	0.8468298555	0.0483253077	0.0633921883
11.9	45.135	9.69	4.165	0.7065489567	0.850329053	0.0497378277	0.0655617978
12.04	45.666	9.804	4.214	0.7159550562	0.8548394864	0.0510647405	0.0676297485
12.18	46.197	9.918	4.263	0.7276163724	0.8597913323	0.0526029963	0.0693659711
12.32	46.728	10.032	4.312	0.7351257357	0.8642455859	0.0544248261	0.0715783842
12.46	47.259	10.146	4.361	0.7462546816	0.8688309256	0.0560914928	0.0733788122
12.6	47.79	10.26	4.41	0.7567255217	0.8726457999	0.0581433922	0.0758426966
12.74	48.321	10.374	4.459	0.7652247191	0.8782182986	0.060152488	0.078376137
12.88	48.852	10.488	4.508	0.7731888711	0.8825147138	0.0621000535	0.0809202782
13.02	49.383	10.602	4.557	0.7830363831	0.8885874799	0.0645452113	0.0838603531
13.16	49.914	10.716	4.606	0.7919315142	0.8921508828	0.0674558587	0.0863429642
13.3	50.445	10.83	4.655	0.803493847	0.8978491172	0.0701203852	0.0892990904
13.44	50.976	10.944	4.704	0.8125949706	0.9026966292	0.0721722846	0.0923729267
13.58	51.507	11.058	4.753	0.8230016051	0.9072364901	0.0747244516	0.0960968432
13.72	52.038	11.172	4.802	0.8335018727	0.9127795613	0.0780016051	0.0997619048
14.006	53.105	11.418	4.961	0.8655163189	0.9234403424	0.0920251471	0.1119101124


==> graphdata/landmarks_approaches_sequential_fp0fn0.dat <==
cost_feer cost_fer cost_cer9 cost_cer5 feer fer cer9 cer5
0	0	0	0	0	0	0	0
0.027	0.053	0.192	0.106	0	0	0	0
0.054	0.106	0.384	0.212	0.0025062188	0.0020684845	0.002233992	0.0022766991
0.081	0.159	0.576	0.318	0.0038555812	0.0030984561	0.0035464023	0.0035997159
0.108	0.212	0.768	0.424	0.005298925	0.0041753208	0.0048198173	0.004851765
0.135	0.265	0.96	0.53	0.0067614406	0.0054160052	0.0060437465	0.0060916088
0.162	0.318	1.152	0.636	0.00819528	0.0066817223	0.0072555516	0.00736178
0.189	0.371	1.344	0.742	0.0097330337	0.0079033689	0.0085295457	0.0086992886
0.216	0.424	1.536	0.848	0.0112366724	0.0093196645	0.0099449514	0.0100191119
0.243	0.477	1.728	0.954	0.0126323848	0.0107127747	0.0114271123	0.0113477668
0.27	0.53	1.92	1.06	0.0141210972	0.0121673651	0.0127010625	0.0128648131
0.297	0.583	2.112	1.166	0.0155601742	0.0136039962	0.0140050367	0.0141316475
0.324	0.636	2.304	1.272	0.017223317	0.0149858479	0.0155022298	0.0154179409
0.351	0.689	2.496	1.378	0.0188521745	0.0163920942	0.0171549515	0.0171496925
0.378	0.742	2.688	1.484	0.0204364255	0.0180696062	0.0187104126	0.0186316473
0.405	0.795	2.88	1.59	0.0219919779	0.0198334499	0.0201952793	0.0203997331
0.432	0.848	3.072	1.696	0.0234876085	0.0213951863	0.0214370782	0.0219134733
0.459	0.901	3.264	1.802	0.0251896621	0.0235241864	0.0230747059	0.0233778664
0.486	0.954	3.456	1.908	0.0268887868	0.0253409298	0.0251583624	0.0250696747
0.513	1.007	3.648	2.014	0.0286421732	0.0270866541	0.026539819	0.0265502377
0.54	1.06	3.84	2.12	0.0304235801	0.0288916602	0.0283614249	0.028522605
0.567	1.113	4.032	2.226	0.0323105349	0.0314037966	0.0299824237	0.0298370584
0.594	1.166	4.224	2.332	0.0343075904	0.0337906076	0.031605942	0.0315489309
0.621	1.219	4.416	2.438	0.0360478221	0.0361767966	0.0332733529	0.033356132
0.648	1.272	4.608	2.544	0.038052749	0.0387218637	0.0348449641	0.035118705
0.675	1.325	4.8	2.65	0.0400433099	0.041434814	0.036836881	0.036903896
0.702	1.378	4.992	2.756	0.0420400916	0.0439662796	0.0386807006	0.0386292443
0.729	1.431	5.184	2.862	0.0438690366	0.0465422544	0.0405056523	0.0405980946
0.756	1.484	5.376	2.968	0.0458222786	0.049432128	0.0424041037	0.0426398703
0.783	1.537	5.568	3.074	0.0479347432	0.0529373924	0.0442988801	0.0448410322
0.81	1.59	5.76	3.18	0.050434193	0.0572028503	0.0465830882	0.0465830882
0.837	1.643	5.952	3.286	0.0529120373	0.0607758453	0.0484748816	0.0486684433
0.864	1.696	6.144	3.392	0.0551862999	0.0651472879	0.0505358679	0.0506426152
0.891	1.749	6.336	3.498	0.0575662937	0.0693943745	0.0527598925	0.0526635218
0.918	1.802	6.528	3.604	0.0597592087	0.0744812097	0.0547308602	0.0549839086
0.945	1.855	6.72	3.71	0.0622134209	0.0791663027	0.0569604791	0.056975629
0.972	1.908	6.912	3.816	0.0647966949	0.0839956226	0.0592404143	0.0587364649
0.999	1.961	7.104	3.922	0.0675029791	0.0891573225	0.0615602418	0.0608261462
1.026	2.014	7.296	4.028	0.069877857	0.0946215622	0.0639998757	0.0634281673
1.053	2.067	7.488	4.134	0.0724805082	0.1012368882	0.0665183882	0.0658831199
1.08	2.12	7.68	4.24	0.0750662372	0.1090077603	0.0691500489	0.0682869354
1.107	2.173	7.872	4.346	0.0779316941	0.1168149083	0.0718242874	0.0706250339
1.134	2.226	8.064	4.452	0.0812319538	0.1249858922	0.074501047	0.0728034832
1.161	2.279	8.256	4.558	0.0842705699	0.1319760425	0.0766262233	0.0750612808
1.188	2.332	8.448	4.664	0.0872995771	0.1410707492	0.0787417763	0.0775758324
1.215	2.385	8.64	4.77	0.090743323	0.1508368972	0.0815913862	0.0805767513
1.242	2.438	8.832	4.876	0.0935137134	0.1577313186	0.0843540204	0.0831703071
1.269	2.491	9.024	4.982	0.0969302946	0.1669821406	0.0873142576	0.0861635977
1.296	2.544	9.216	5.088	0.10028638	0.1753080815	0.0900799632	0.0892403478
1.323	2.597	9.408	5.194	0.1038182344	0.183920555	0.0928766033	0.0919469237
1.35	2.65	9.6	5.3	0.1071932228	0.1956934127	0.0958833283	0.0946798343
1.377	2.703	9.792	5.406	0.1109572565	0.2062091652	0.0992914293	0.0975840641
1.404	2.756	9.984	5.512	0.1146778233	0.2170666501	0.1020900873	0.1007882897
1.431	2.809	10.176	5.618	0.1185116209	0.2269949272	0.1055480379	0.1035969763
1.458	2.862	10.368	5.724	0.1223581534	0.2403366804	0.1088642561	0.1069583713
1.485	2.915	10.56	5.83	0.1264848284	0.2536912846	0.1120258599	0.1102409974
1.512	2.968	10.752	5.936	0.1305186085	0.2702452568	0.1158229539	0.1138739757
1.539	3.021	10.944	6.042	0.1350097291	0.2861230067	0.11930679	0.1168718309
1.566	3.074	11.136	6.148	0.1403031336	0.3027529184	0.1229992844	0.1197655995
1.593	3.127	11.328	6.254	0.1461367931	0.3184696184	0.1263110935	0.1232725748
1.62	3.18	11.52	6.36	0.1504251598	0.3364597032	0.1303923775	0.1277094494
1.647	3.233	11.712	6.466	0.1550990191	0.3540109424	0.1339623348	0.1309299099
1.674	3.286	11.904	6.572	0.1592916868	0.3709827489	0.1378666169	0.1339669925
1.701	3.339	12.096	6.678	0.1653582533	0.3900491427	0.1425394735	0.13869649
1.728	3.392	12.288	6.784	0.1706824705	0.4099605042	0.1470741319	0.1432867996
1.755	3.445	12.48	6.89	0.1763941096	0.4311849212	0.1511570107	0.1485608999
1.782	3.498	12.672	6.996	0.1815528313	0.4524078141	0.156245607	0.153467682
1.809	3.551	12.864	7.102	0.1872276659	0.4659517624	0.1611163175	0.1580036663
1.836	3.604	13.056	7.208	0.1940676717	0.4870623186	0.1657723703	0.1634563182
1.863	3.657	13.248	7.314	0.2013367273	0.5057055424	0.1703243049	0.1684416319
1.89	3.71	13.44	7.42	0.2087749899	0.5258334089	0.1757399771	0.1736186097
1.917	3.763	13.632	7.526	0.2160668522	0.5439729517	0.1824193564	0.1782160846
1.944	3.816	13.824	7.632	0.2251428599	0.561646603	0.1888701273	0.1834528004
1.971	3.869	14.016	7.738	0.2322605359	0.5786315621	0.1940763967	0.1904307772
1.998	3.922	14.208	7.844	0.2395162202	0.5953863439	0.2007350127	0.1961200656
2.025	3.975	14.4	7.95	0.2467989306	0.6153170824	0.2065749324	0.2025692008
2.052	4.028	14.592	8.056	0.254290718	0.6292026052	0.2143795471	0.209761541
2.079	4.081	14.784	8.162	0.2628375976	0.6485509342	0.2219177887	0.2162924364
2.106	4.134	14.976	8.268	0.2726871544	0.6689835421	0.2290193514	0.2234473581
2.133	4.187	15.168	8.374	0.2833997685	0.6885199888	0.2379020758	0.2327118512
2.16	4.24	15.36	8.48	0.2960528415	0.7045707374	0.244654249	0.2411605141
2.187	4.293	15.552	8.586	0.3074216707	0.7223439417	0.2535281022	0.2517964919
2.214	4.346	15.744	8.692	0.3176787748	0.7372496162	0.2640235365	0.2602341563
2.241	4.399	15.936	8.798	0.332794398	0.7520594524	0.2721362322	0.2693162456
2.268	4.452	16.128	8.904	0.3479657837	0.764860989	0.2819322517	0.2801101502
2.295	4.505	16.32	9.01	0.3620708542	0.7784293765	0.2922266158	0.2895853686
2.322	4.558	16.512	9.116	0.3788038799	0.7907647814	0.3040658411	0.302221011
2.349	4.611	16.704	9.222	0.3988520395	0.8061303196	0.3162275931	0.3136791389
2.376	4.664	16.896	9.328	0.4206657033	0.8182105596	0.3308923341	0.3284142742
2.403	4.717	17.088	9.434	0.4422858143	0.8305081564	0.3441823791	0.3417068707
2.43	4.77	17.28	9.54	0.4753405297	0.8452252784	0.3596413855	0.3572444071
2.457	4.823	17.472	9.646	0.506818781	0.8551722448	0.3774703643	0.3709933977
2.484	4.876	17.664	9.752	0.5501484566	0.8668761339	0.3964789457	0.3892166284
2.511	4.929	17.856	9.858	0.6031442334	0.8796156284	0.418935552	0.4085422707
2.538	4.982	18.048	9.964	0.6707726445	0.8924559301	0.4471004649	0.4338371618
2.565	5.035	18.24	10.07	0.7605587102	0.9054252897	0.4787686898	0.460822624
2.592	5.088	18.432	10.176	0.8617400943	0.9190064576	0.5189499522	0.5007159502
2.619	5.141	18.624	10.282	0.941079487	0.9323995876	0.5601146361	0.5438481675
2.646	5.194	18.816	10.388	0.9882339567	0.9472187056	0.6182244295	0.6006760779
2.752	5.337	19.22	10.647	1	1	1	1


==> graphdata/landmarks_approaches_sequential_fp0fn03.dat <==
cost_feer cost_fer cost_cer9 cost_cer5 feer fer cer9 cer5
0	0	0	0	0	0	0	0
0.082	0.178	0.212	0.049	0	0.0023887967	0	0
0.164	0.356	0.424	0.098	0.0037969512	0.0050221353	0.0022500073	0
0.246	0.534	0.636	0.147	0.0055809586	0.0078396679	0.0035783908	0
0.328	0.712	0.848	0.196	0.0075529627	0.0109615282	0.0047292933	0.0021024792
0.41	0.89	1.06	0.245	0.0095581677	0.0144691972	0.0060331101	0.002698046
0.492	1.068	1.272	0.294	0.0115117405	0.0183900612	0.0074255117	0.0031756038
0.574	1.246	1.484	0.343	0.013788706	0.0225517969	0.0086356384	0.0037217503
0.656	1.424	1.696	0.392	0.0159288325	0.0273989952	0.0098019119	0.0042777735
0.738	1.602	1.908	0.441	0.0183427875	0.0328904092	0.0111308567	0.0048328763
0.82	1.78	2.12	0.49	0.0209394978	0.0383616279	0.0124738798	0.0052860842
0.902	1.958	2.332	0.539	0.0235764384	0.0437257134	0.0139575535	0.0058024182
0.984	2.136	2.544	0.588	0.0260395901	0.0509831116	0.0154179409	0.0065513341
1.066	2.314	2.756	0.637	0.0288708721	0.0598246679	0.0169919072	0.0071712865
1.148	2.492	2.968	0.686	0.0316474026	0.0706798041	0.0183795561	0.0078488195
1.23	2.67	3.18	0.735	0.0346796496	0.0820490981	0.0198019802	0.0085771562
1.312	2.848	3.392	0.784	0.0377283214	0.0938005171	0.0215522717	0.0091778591
1.394	3.026	3.604	0.833	0.0409575095	0.1079261595	0.0233360567	0.00977176
1.476	3.204	3.816	0.882	0.0444165424	0.1241437454	0.0249914142	0.0104327565
1.558	3.382	4.028	0.931	0.0477461339	0.1408072418	0.0265814933	0.0110715463
1.64	3.56	4.24	0.98	0.0515774248	0.1623277182	0.0280389855	0.011745724
1.722	3.738	4.452	1.029	0.0551104081	0.1819906181	0.0299045521	0.0123567449
1.804	3.916	4.664	1.078	0.0589884723	0.2031092267	0.0315541138	0.0131218294
1.886	4.094	4.876	1.127	0.0627105468	0.2298370484	0.0331802181	0.0138228911
1.968	4.272	5.088	1.176	0.066578392	0.2510112365	0.0351083765	0.0144342879
2.05	4.45	5.3	1.225	0.0708739643	0.2725873757	0.0368626565	0.0152082263
2.132	4.628	5.512	1.274	0.0753090679	0.2926478346	0.0387424446	0.0159099426
2.214	4.806	5.724	1.323	0.0797731482	0.3207698044	0.0404132013	0.0166457672
2.296	4.984	5.936	1.372	0.084241115	0.3425340871	0.0424553622	0.0174864157
2.378	5.162	6.148	1.421	0.089201278	0.3546086803	0.0442323691	0.0181196696
2.46	5.34	6.36	1.47	0.0939949112	0.3791799639	0.0462053105	0.0189124318
2.542	5.518	6.572	1.519	0.099257602	0.4004655681	0.0479194519	0.0197229685
2.624	5.696	6.784	1.568	0.1040538656	0.4162191363	0.0499460057	0.0206362182
2.706	5.874	6.996	1.617	0.1087350838	0.4372256365	0.0518109871	0.0215348867
2.788	6.052	7.208	1.666	0.114473359	0.4621334299	0.0536724046	0.022459139
2.87	6.23	7.42	1.715	0.1198223438	0.4820551138	0.056394711	0.023223011
2.952	6.408	7.632	1.764	0.125578235	0.5102316952	0.0590035907	0.0240884349
3.034	6.586	7.844	1.813	0.1309065453	0.5315550667	0.0612535982	0.0250498428
3.116	6.764	8.056	1.862	0.1378202334	0.5503874165	0.063653882	0.0257043324
3.198	6.942	8.268	1.911	0.144263874	0.567788655	0.0657530135	0.0264209143
3.28	7.12	8.48	1.96	0.1502832966	0.5826305891	0.0680373368	0.0274255391
3.362	7.298	8.692	2.009	0.1576677592	0.6075878639	0.0701120347	0.0282798922
3.444	7.476	8.904	2.058	0.1653132293	0.6214247122	0.0725500812	0.0293724203
3.526	7.654	9.116	2.107	0.1714431071	0.643073522	0.0748828346	0.0300785634
3.608	7.832	9.328	2.156	0.1778697455	0.649566474	0.0770961992	0.0307645674
3.69	8.01	9.54	2.205	0.1851593812	0.6666119709	0.0795709089	0.0317230961
3.772	8.188	9.752	2.254	0.1944253244	0.6849187837	0.0822458963	0.0326494096
3.854	8.366	9.964	2.303	0.2021110045	0.6968231141	0.0849968365	0.0334607116
3.936	8.544	10.176	2.352	0.2115816594	0.7070419174	0.0875931454	0.0342272092
4.018	8.722	10.388	2.401	0.2245316715	0.7210915542	0.0904165783	0.0352144001
4.1	8.9	10.6	2.45	0.2352607924	0.7335832513	0.0932657288	0.0363619768
4.182	9.078	10.812	2.499	0.2462889635	0.7463170128	0.0961015413	0.0372508169
4.264	9.256	11.024	2.548	0.2571435898	0.7524467963	0.0989385995	0.0381638605
4.346	9.434	11.236	2.597	0.2714251032	0.7657500594	0.1017623953	0.039146123
4.428	9.612	11.448	2.646	0.2879520004	0.7764581114	0.1043999929	0.0402582981
4.51	9.79	11.66	2.695	0.3028800643	0.7887291539	0.1070782008	0.0412497915
4.592	9.968	11.872	2.744	0.3221152659	0.7927292458	0.1102027816	0.042316859
4.674	10.146	12.084	2.793	0.3403926583	0.7948738615	0.1132551648	0.0433623863
4.756	10.324	12.296	2.842	0.3628563733	0.800577571	0.1167722141	0.0444959254
4.838	10.502	12.508	2.891	0.3730672557	0.8066334325	0.1197135808	0.0456931149
4.92	10.68	12.72	2.94	0.3901427467	0.8151726368	0.1237200337	0.0470609013
5.002	10.858	12.932	2.989	0.4100822393	0.8193714053	0.1271653711	0.0479724702
5.084	11.036	13.144	3.038	0.4282626794	0.8224249603	0.1315371831	0.0491275984
5.166	11.214	13.356	3.087	0.4408661577	0.8284573905	0.1360234169	0.0501786525
5.248	11.392	13.568	3.136	0.4627879959	0.8347771332	0.1404604077	0.0514465695
5.33	11.57	13.78	3.185	0.4803797018	0.8396349413	0.1453319474	0.0526023572
5.412	11.748	13.992	3.234	0.5009774926	0.8438609107	0.1498209464	0.0537251057
5.494	11.926	14.204	3.283	0.5150933727	0.846406671	0.1540923053	0.0547735924
5.576	12.104	14.416	3.332	0.5357197419	0.8503184077	0.1600663518	0.0560016918
5.658	12.282	14.628	3.381	0.557099376	0.8553615502	0.1652051628	0.0573262344
5.74	12.46	14.84	3.43	0.5736471971	0.8581674779	0.1700287126	0.0588725127
5.822	12.638	15.052	3.479	0.5885178304	0.8624848225	0.1754906602	0.0600802131
5.904	12.816	15.264	3.528	0.5958401106	0.8663898855	0.181057303	0.0612978462
5.986	12.994	15.476	3.577	0.6116450224	0.8708398468	0.1867748069	0.0622782264
6.068	13.172	15.688	3.626	0.6233438602	0.8716340327	0.1926137957	0.063831597
6.15	13.35	15.9	3.675	0.6337070109	0.8773628539	0.198549876	0.0655788551
6.232	13.528	16.112	3.724	0.6538316101	0.8797717587	0.205701147	0.0668477638
6.314	13.706	16.324	3.773	0.6666286179	0.8830237843	0.2134706606	0.0679555787
6.396	13.884	16.536	3.822	0.6792032819	0.8841374678	0.2209064905	0.0696816369
6.478	14.062	16.748	3.871	0.6863537883	0.8870627747	0.2280371174	0.0714610659
6.56	14.24	16.96	3.92	0.6937035322	0.8888558604	0.2347816026	0.0732082842
6.642	14.418	17.172	3.969	0.7034496633	0.8889631958	0.243487087	0.0749110197
6.724	14.596	17.384	4.018	0.7097776282	0.8917565126	0.2515920662	0.0767016022
6.806	14.774	17.596	4.067	0.7178101927	0.8936605983	0.2623409586	0.0781741162
6.888	14.952	17.808	4.116	0.7293536972	0.8963554338	0.2708693762	0.0799056245
6.97	15.13	18.02	4.165	0.7384343829	0.8994682824	0.2808853119	0.0816585408
7.052	15.308	18.232	4.214	0.7427010736	0.9023380376	0.2918129951	0.0832702076
7.134	15.486	18.444	4.263	0.7505953724	0.9041272596	0.3034038584	0.0851487732
7.216	15.664	18.656	4.312	0.7550105165	0.9053307289	0.3157192775	0.0873102112
7.298	15.842	18.868	4.361	0.7663915964	0.9070638818	0.3276776507	0.0892609197
7.38	16.02	19.08	4.41	0.7707040827	0.9093566868	0.3413647134	0.0916469151
7.462	16.198	19.292	4.459	0.7772345809	0.9103025674	0.3565221406	0.0937615399
7.544	16.376	19.504	4.508	0.7856046393	0.9109819517	0.3716852709	0.0957560863
7.626	16.554	19.716	4.557	0.7911734317	0.9121577575	0.3872046391	0.0983287411
7.708	16.732	19.928	4.606	0.796414358	0.9139056684	0.4068261829	0.1013176378
7.79	16.91	20.14	4.655	0.801575457	0.9143993111	0.4321423403	0.1039464959
7.872	17.088	20.352	4.704	0.8081877312	0.9159451476	0.4527313142	0.105699351
7.954	17.266	20.564	4.753	0.8145169347	0.9179863779	0.4833515577	0.107763959
8.036	17.444	20.776	4.802	0.8169819113	0.918789148	0.5226814636	0.1105804451
8.244	17.871	21.235	4.961	0.8340211299	0.9213288605	0.6939294624	0.1210624179


==> graphdata/landmarks_connectratio_sequential.dat <==
cost_cr0	cost_cr01	cost_cr02	cr0	cr01	cr02
0	0	0	0	0	0
0.109	0.176	0.239	0.0028957062	0.0046865873	0.0066390105
0.218	0.352	0.478	0.0059265745	0.0098439251	0.014078238
0.327	0.528	0.717	0.0090065687	0.0152066768	0.022147272
0.436	0.704	0.956	0.0123727321	0.0211263996	0.0310379454
0.545	0.88	1.195	0.0158801809	0.0274633821	0.0406079154
0.654	1.056	1.434	0.0194689749	0.034531334	0.0509276704
0.763	1.232	1.673	0.0237611743	0.0421715696	0.0613909993
0.872	1.408	1.912	0.0276917456	0.0496167673	0.0731908752
0.981	1.584	2.151	0.0321301776	0.0574370947	0.0852268179
1.09	1.76	2.39	0.0364442483	0.0663012367	0.0988338418
1.199	1.936	2.629	0.0408789382	0.0746332044	0.1134476006
1.308	2.112	2.868	0.0452309091	0.0841596837	0.1296565318
1.417	2.288	3.107	0.0498079846	0.0947793206	0.1471536048
1.526	2.464	3.346	0.0547015657	0.1047693682	0.1664182531
1.635	2.64	3.585	0.0596318781	0.115724226	0.187421927
1.744	2.816	3.824	0.0649417125	0.130587462	0.2049471676
1.853	2.992	4.063	0.0704644051	0.1455139185	0.2282784792
1.962	3.168	4.302	0.0754943816	0.1614216623	0.2476318905
2.071	3.344	4.541	0.0810471121	0.1767760503	0.2682162491
2.18	3.52	4.78	0.0873573162	0.1922529271	0.2892186095
2.289	3.696	5.019	0.0936412809	0.207796031	0.3076176033
2.398	3.872	5.258	0.099629004	0.2224678039	0.3240978216
2.507	4.048	5.497	0.1049713141	0.2400416769	0.3416999317
2.616	4.224	5.736	0.1117289471	0.2554575801	0.3592331977
2.725	4.4	5.975	0.1182636991	0.2721400106	0.3730980853
2.834	4.576	6.214	0.1255096351	0.2900887569	0.3905094794
2.943	4.752	6.453	0.1329210767	0.3105555546	0.4058762271
3.052	4.928	6.692	0.1391350045	0.3311268059	0.4181947824
3.161	5.104	6.931	0.146833799	0.3480124406	0.4337187208
3.27	5.28	7.17	0.1541311176	0.3674955433	0.4455883727
3.379	5.456	7.409	0.1615083111	0.3870738214	0.4583059005
3.488	5.632	7.648	0.1686995924	0.4057457392	0.4729647503
3.597	5.808	7.887	0.1778035662	0.4229414106	0.4899949633
3.706	5.984	8.126	0.1866902984	0.4403768744	0.4995614754
3.815	6.16	8.365	0.1959451165	0.4537496148	0.5135958767
3.924	6.336	8.604	0.2035414965	0.4679332682	0.5255376712
4.033	6.512	8.843	0.2156425972	0.48285913	0.5382963512
4.142	6.688	9.082	0.2279415198	0.4964606026	0.553375262
4.251	6.864	9.321	0.2365911991	0.5112562796	0.5615496083
4.36	7.04	9.56	0.250135572	0.5255461035	0.5738862175
4.469	7.216	9.799	0.2613173753	0.5373334687	0.5857534492
4.578	7.392	10.038	0.2715173863	0.5466641511	0.5953439141
4.687	7.568	10.277	0.2827922097	0.5597073793	0.606034929
4.796	7.744	10.516	0.2964737331	0.5704780239	0.6131217012
4.905	7.92	10.755	0.3107322279	0.5808766167	0.6218830111
5.014	8.096	10.994	0.320593748	0.5914709926	0.6306965198
5.123	8.272	11.233	0.3322131894	0.6037034141	0.6405624677
5.232	8.448	11.472	0.3458173509	0.6120017319	0.6510450163
5.341	8.624	11.711	0.3601751572	0.6212130938	0.6587475703
5.45	8.8	11.95	0.3703354208	0.6322352416	0.6687251964
5.559	8.976	12.189	0.3802405417	0.6407089003	0.6769013148
5.668	9.152	12.428	0.3934788992	0.6500440545	0.6832543126
5.777	9.328	12.667	0.4062466933	0.6593152495	0.6893364433
5.886	9.504	12.906	0.4184611338	0.6696131104	0.6944373295
5.995	9.68	13.145	0.4290636481	0.6771957951	0.7007248625
6.104	9.856	13.384	0.4388973831	0.6864410236	0.7061759048
6.213	10.032	13.623	0.4516236533	0.6962164285	0.7128711341
6.322	10.208	13.862	0.4647801144	0.7050569227	0.7209772866
6.431	10.384	14.101	0.4762016547	0.7109847086	0.7273128701
6.54	10.56	14.34	0.4883817958	0.7153523189	0.731069463
6.649	10.736	14.579	0.4990791533	0.7223919604	0.7390661851
6.758	10.912	14.818	0.5079314072	0.7288259574	0.7455893636
6.867	11.088	15.057	0.5234676092	0.7363567452	0.7536334266
6.976	11.264	15.296	0.5373490097	0.7437974678	0.7604494855
7.085	11.44	15.535	0.5435354451	0.7476253187	0.7663262766
7.194	11.616	15.774	0.5539553069	0.7550454633	0.7719995846
7.303	11.792	16.013	0.5599493921	0.763706034	0.7814791458
7.412	11.968	16.252	0.5670107012	0.7676877926	0.7873111816
7.521	12.144	16.491	0.5771931771	0.7718392934	0.7927777079
7.63	12.32	16.73	0.5815191094	0.7778635795	0.7975512507
7.739	12.496	16.969	0.5957065937	0.7845957113	0.802233701
7.848	12.672	17.208	0.6029754238	0.7872240239	0.8082950223
7.957	12.848	17.447	0.6076535312	0.7912252767	0.8142887957
8.066	13.024	17.686	0.6131357857	0.7951392288	0.8188220135
8.175	13.2	17.925	0.6172963772	0.7969038441	0.8234685649
8.284	13.376	18.164	0.6231237255	0.8029490052	0.8272078737
8.393	13.552	18.403	0.628171009	0.8054288008	0.8317082725
8.502	13.728	18.642	0.6384692913	0.8088368333	0.8373988415
8.611	13.904	18.881	0.6453256688	0.8110985138	0.8409267225
8.72	14.08	19.12	0.6527333425	0.8157560453	0.8443959666
8.829	14.256	19.359	0.6568488081	0.8186316301	0.8492794693
8.938	14.432	19.598	0.6616087139	0.8234523252	0.8552606651
9.047	14.608	19.837	0.6659944687	0.8289957659	0.8596476534
9.156	14.784	20.076	0.6714463448	0.834091496	0.8639521703
9.265	14.96	20.315	0.6757785852	0.8386082227	0.8689164604
9.374	15.136	20.554	0.6798059122	0.8407502158	0.8723665196
9.483	15.312	20.793	0.6855442028	0.8456277306	0.8760227667
9.592	15.488	21.032	0.6873952582	0.8496736085	0.8792220728
9.701	15.664	21.271	0.6945445402	0.8542572794	0.8833236711
9.81	15.84	21.51	0.6958592171	0.8571389094	0.8867151261
9.919	16.016	21.749	0.7013041672	0.8601271931	0.8902581377
10.028	16.192	21.988	0.7068982478	0.8625872382	0.893829003
10.137	16.368	22.227	0.7121787944	0.8661424968	0.8973324955
10.246	16.544	22.466	0.7129122988	0.87019426	0.9001191546
10.355	16.72	22.705	0.7180512693	0.8740299252	0.9044241357
10.464	16.896	22.944	0.7203450639	0.8772729355	0.9083634966
10.573	17.072	23.183	0.7260123969	0.8794345201	0.9110099814
10.682	17.248	23.422	0.729216054	0.8806517912	0.9134297499
10.989	17.618	23.918	0.7381462161	0.8850151967	0.9160897609


==> graphdata/landmarks_strategycomparison_parallel.dat <==
cost_hyb cost_opt cost_cau hyb opt cau
0	0	0	0	0	0
0.126	0.131	0.176	0.0368884498	0.0573484239	0.0377973831
0.252	0.262	0.352	0.0628204201	0.0950235679	0.0527327912
0.378	0.393	0.528	0.0897977842	0.1290034577	0.062868371
0.504	0.524	0.704	0.1158521237	0.1497986223	0.068353255
0.63	0.655	0.88	0.1428355907	0.1743317656	0.0744142968
0.756	0.786	1.056	0.1746968782	0.1998701072	0.0800273359
0.882	0.917	1.232	0.2066223686	0.2169233398	0.0878585475
1.008	1.048	1.408	0.2334333947	0.2380688403	0.0970222763
1.134	1.179	1.584	0.2586298392	0.252159249	0.1068287033
1.26	1.31	1.76	0.2860739137	0.2668306541	0.1176657515
1.386	1.441	1.936	0.3152110958	0.285476692	0.1266949051
1.512	1.572	2.112	0.3467537263	0.3011866435	0.1360359983
1.638	1.703	2.288	0.3709951182	0.3191006778	0.1467411082
1.764	1.834	2.464	0.3950118305	0.3424761861	0.1556791967
1.89	1.965	2.64	0.4140864522	0.3618226449	0.1623509089
2.016	2.096	2.816	0.4352435336	0.3773375857	0.1699327693
2.142	2.227	2.992	0.4518655946	0.3910673254	0.1768204706
2.268	2.358	3.168	0.4707527042	0.4029716237	0.1817377607
2.394	2.489	3.344	0.4854725004	0.4218345686	0.1899009024
2.52	2.62	3.52	0.501227493	0.4311368672	0.1970398808
2.646	2.751	3.696	0.5122510163	0.4404563699	0.2021733016
2.772	2.882	3.872	0.521398101	0.4527738641	0.2055418738
2.898	3.013	4.048	0.5339088714	0.4610247069	0.210511398
3.024	3.144	4.224	0.5409791511	0.4718153222	0.2157430235
3.15	3.275	4.4	0.5513796376	0.4801528069	0.2187766546
3.276	3.406	4.576	0.5610466405	0.4906229678	0.2231003519
3.402	3.537	4.752	0.5685551745	0.4955423822	0.227962632
3.528	3.668	4.928	0.571570975	0.4997557342	0.2316914887
3.654	3.799	5.104	0.578604172	0.5075810424	0.2379680859
3.78	3.93	5.28	0.5837918296	0.5121845048	0.2424404264
3.906	4.061	5.456	0.5906175202	0.5165937236	0.2483680792
4.032	4.192	5.632	0.5981062549	0.5217175559	0.2559352164
4.158	4.323	5.808	0.6023488453	0.5264218089	0.2593557511
4.284	4.454	5.984	0.6077193495	0.529106373	0.2652552226
4.41	4.585	6.16	0.6119392711	0.5350934891	0.2710711674
4.536	4.716	6.336	0.6162959668	0.5374775265	0.2757391507
4.662	4.847	6.512	0.6200347538	0.5430033701	0.2798949503
4.788	4.978	6.688	0.6242120976	0.5477482107	0.2852943235
4.914	5.109	6.864	0.6247106982	0.550333625	0.2883301257
5.04	5.24	7.04	0.6265346116	0.5525010825	0.2941393507
5.166	5.371	7.216	0.6282481898	0.5569548262	0.3004064494
5.292	5.502	7.392	0.6328960646	0.5573023446	0.3078404163
5.418	5.633	7.568	0.6361570102	0.5617254396	0.3152264041
5.544	5.764	7.744	0.6350384924	0.5651262374	0.3210163665
5.67	5.895	7.92	0.635238114	0.5674134446	0.3284503963
5.796	6.026	8.096	0.6366809044	0.5686744045	0.3358846888
5.922	6.157	8.272	0.6391784717	0.5710334286	0.3463646315
6.048	6.288	8.448	0.6402815656	0.573369533	0.3540738798
6.174	6.419	8.624	0.6439931425	0.5755238487	0.3615190335
6.3	6.55	8.8	0.6463776527	0.5787187149	0.3688703679
6.426	6.681	8.976	0.6475746114	0.5807439692	0.3740588099
6.552	6.812	9.152	0.6491811829	0.5840098556	0.3818048317
6.678	6.943	9.328	0.6483156522	0.5845420005	0.3893824931
6.804	7.074	9.504	0.6510065043	0.5867061805	0.3972752314
6.93	7.205	9.68	0.652495076	0.5862906978	0.4020683138
7.056	7.336	9.856	0.6536430008	0.5911220956	0.41207012
7.182	7.467	10.032	0.6547142537	0.5942348477	0.4196621227
7.308	7.598	10.208	0.6572479234	0.595903534	0.4283501221
7.434	7.729	10.384	0.6572749366	0.5982417895	0.4322270276
7.56	7.86	10.56	0.6601735183	0.5969281727	0.4390682756
7.686	7.991	10.736	0.6605108929	0.5974749983	0.4461372087
7.812	8.122	10.912	0.6623754538	0.5989939726	0.4513113975
7.938	8.253	11.088	0.664555217	0.5999813816	0.4573445232
8.064	8.384	11.264	0.6675069068	0.6002083843	0.4621381335
8.19	8.515	11.44	0.6695577885	0.6025259179	0.469922998
8.316	8.646	11.616	0.6692684332	0.6028696093	0.4747350266
8.442	8.777	11.792	0.6695055288	0.6043730057	0.4810412236
8.568	8.908	11.968	0.6701966453	0.6084699394	0.4880518468
8.694	9.039	12.144	0.6696134679	0.6096348949	0.4917050721
8.82	9.17	12.32	0.6714895004	0.6117326317	0.4992107923
8.946	9.301	12.496	0.6695339969	0.6113538831	0.5033783692
9.072	9.432	12.672	0.6700349923	0.6124228892	0.5088703677
9.198	9.563	12.848	0.6725176196	0.6153665349	0.514471663
9.324	9.694	13.024	0.6732382412	0.6166051996	0.5165159636
9.45	9.825	13.2	0.6739304447	0.6175542397	0.5238911892
9.576	9.956	13.376	0.672879312	0.6217583962	0.5271822695
9.702	10.087	13.552	0.6732029533	0.6219596753	0.5318372918
9.828	10.218	13.728	0.6752675379	0.6251018074	0.5344736052
9.954	10.349	13.904	0.6750961113	0.6255621843	0.5400340928
10.08	10.48	14.08	0.6764250068	0.6262212027	0.5441674764
10.206	10.611	14.256	0.6775174066	0.62614209	0.5481878593
10.332	10.742	14.432	0.6772470028	0.6275846771	0.5520243032
10.458	10.873	14.608	0.6796212891	0.629023351	0.5557604343
10.584	11.004	14.784	0.6781754024	0.6300793315	0.5568119546
10.71	11.135	14.96	0.6797735739	0.6319143432	0.5608931387
10.836	11.266	15.136	0.6818489092	0.6335831436	0.5631100424
10.962	11.397	15.312	0.681420972	0.6389560789	0.5663954762
11.088	11.528	15.488	0.6825149857	0.6389197601	0.569424854
11.214	11.659	15.664	0.6831789319	0.6406279178	0.5727999458
11.34	11.79	15.84	0.6836153364	0.6430784622	0.5745295818
11.466	11.921	16.016	0.6838934889	0.6457202592	0.5769141314
11.592	12.052	16.192	0.6853445321	0.6472958317	0.5779773516
11.718	12.183	16.368	0.6876540146	0.650828901	0.5825713337
11.844	12.314	16.544	0.6894884281	0.6525215424	0.5826800714
11.97	12.445	16.72	0.6909802131	0.653121364	0.5857453151
12.096	12.576	16.896	0.6939918148	0.6563893557	0.5893691041
12.222	12.707	17.072	0.6952736248	0.6563502032	0.5906670003
12.348	12.838	17.248	0.698151799	0.6594471576	0.593602625
12.608	13.14	17.665	0.7097727799	0.7010642378	0.6629384603


==> graphdata/landmarks_strategycomparison_parallel_fp01fn01.dat <==
cost_hyb cost_opt cost_cau hyb opt cau
0	0	0	0	0	0
0.07	0.077	0.116	0	0	0
0.14	0.154	0.232	0	0	0
0.21	0.231	0.348	0	0.0005455951	0
0.28	0.308	0.464	0.0131588405	0.0169217423	0
0.35	0.385	0.58	0.0175390522	0.0173717667	0
0.42	0.462	0.696	0.0170073516	0.0213660235	0
0.49	0.539	0.812	0.0169589392	0.0326650849	0.0118316549
0.56	0.616	0.928	0.0171582264	0.0345373819	0.0187690938
0.63	0.693	1.044	0.025371321	0.0447824887	0.0187690938
0.7	0.77	1.16	0.0341225	0.0519197821	0.0187690938
0.77	0.847	1.276	0.0343538749	0.0586902697	0.0201191473
0.84	0.924	1.392	0.03473435	0.0662114804	0.0263727823
0.91	1.001	1.508	0.0366568569	0.0725694959	0.0295475327
0.98	1.078	1.624	0.0445817361	0.0797365674	0.0301690184
1.05	1.155	1.74	0.0506695913	0.0874189621	0.0314548452
1.12	1.232	1.856	0.0511488381	0.0942418018	0.0352475214
1.19	1.309	1.972	0.0526129375	0.101426822	0.0395375604
1.26	1.386	2.088	0.0590527815	0.1061748334	0.0422468565
1.33	1.463	2.204	0.0638413104	0.1117265871	0.0451529307
1.4	1.54	2.32	0.0659559668	0.1170620349	0.0489501085
1.47	1.617	2.436	0.0692610285	0.1224289887	0.0535431436
1.54	1.694	2.552	0.0734780229	0.1266552548	0.0568764762
1.61	1.771	2.668	0.0781185809	0.1307633317	0.0598104658
1.68	1.848	2.784	0.0820342353	0.1348184407	0.0626874065
1.75	1.925	2.9	0.0861275116	0.1398429538	0.0654689064
1.82	2.002	3.016	0.0917759319	0.1445313433	0.0693028138
1.89	2.079	3.132	0.096421575	0.1501835836	0.0719272517
1.96	2.156	3.248	0.1017726132	0.1526124394	0.0742149341
2.03	2.233	3.364	0.1076333481	0.1563058364	0.0769567239
2.1	2.31	3.48	0.1114031816	0.1630097106	0.0791056006
2.17	2.387	3.596	0.1179154633	0.1666601937	0.0811361315
2.24	2.464	3.712	0.123576396	0.1708591313	0.0827722577
2.31	2.541	3.828	0.128597009	0.1761951782	0.0841195854
2.38	2.618	3.944	0.1336519687	0.1799249909	0.086553373
2.45	2.695	4.06	0.1392002537	0.1859382593	0.0881286586
2.52	2.772	4.176	0.1430555367	0.1908072549	0.0897445495
2.59	2.849	4.292	0.1495382745	0.1958738739	0.0925563739
2.66	2.926	4.408	0.1539825969	0.2005546966	0.0957758756
2.73	3.003	4.524	0.1601163831	0.2043012579	0.0992060153
2.8	3.08	4.64	0.1656820966	0.2116388183	0.1018684487
2.87	3.157	4.756	0.171147913	0.2171335272	0.1056148898
2.94	3.234	4.872	0.1764924634	0.2207256797	0.1091305229
3.01	3.311	4.988	0.1835037131	0.2259247493	0.1121935184
3.08	3.388	5.104	0.1880994107	0.2316134409	0.1152183277
3.15	3.465	5.22	0.1936793102	0.2371642168	0.1191162423
3.22	3.542	5.336	0.1990698968	0.243980395	0.1232035898
3.29	3.619	5.452	0.205014912	0.2487874215	0.1266719223
3.36	3.696	5.568	0.2106159584	0.2540985464	0.1307580503
3.43	3.773	5.684	0.2183535658	0.2584027549	0.1341743438
3.5	3.85	5.8	0.2279672424	0.2635213055	0.1361439977
3.57	3.927	5.916	0.2337386405	0.2685587695	0.1411854845
3.64	4.004	6.032	0.2413084586	0.2761878751	0.1441362975
3.71	4.081	6.148	0.249330957	0.2815595449	0.1484486853
3.78	4.158	6.264	0.2572395043	0.2863806211	0.1519122684
3.85	4.235	6.38	0.2655900003	0.2939376696	0.1571376018
3.92	4.312	6.496	0.2731661463	0.2994981501	0.1592252958
3.99	4.389	6.612	0.2829724804	0.308294764	0.1629339376
4.06	4.466	6.728	0.290332017	0.314967599	0.1674017923
4.13	4.543	6.844	0.3027622308	0.3227270992	0.1708857688
4.2	4.62	6.96	0.3116544387	0.329207823	0.1758084728
4.27	4.697	7.076	0.3208241325	0.3382373511	0.1795518328
4.34	4.774	7.192	0.3313808869	0.3458789394	0.1828613632
4.41	4.851	7.308	0.343085072	0.3563216587	0.1852152213
4.48	4.928	7.424	0.3526484404	0.3661893606	0.1881670215
4.55	5.005	7.54	0.3615816147	0.3770440787	0.190440658
4.62	5.082	7.656	0.3765951703	0.3880670228	0.1936274778
4.69	5.159	7.772	0.3870174807	0.398261195	0.1962481985
4.76	5.236	7.888	0.3996523049	0.4082267296	0.1982785315
4.83	5.313	8.004	0.4121515429	0.423189375	0.2011918366
4.9	5.39	8.12	0.4230306168	0.4338897965	0.2044760405
4.97	5.467	8.236	0.4370298124	0.4463564359	0.2070001883
5.04	5.544	8.352	0.4560596913	0.4606374172	0.2096447607
5.11	5.621	8.468	0.4714100973	0.4746679956	0.2125480611
5.18	5.698	8.584	0.4869774074	0.4878120794	0.2160597036
5.25	5.775	8.7	0.5027372346	0.5004159639	0.2196454585
5.32	5.852	8.816	0.5191301211	0.5113779882	0.22168727
5.39	5.929	8.932	0.5398249774	0.5215331019	0.2243015992
5.46	6.006	9.048	0.5598243169	0.5389033295	0.2272106595
5.53	6.083	9.164	0.575422379	0.5492014098	0.2303216154
5.6	6.16	9.28	0.5887119229	0.5639021446	0.2350919668
5.67	6.237	9.396	0.6060296917	0.5766158186	0.2401393028
5.74	6.314	9.512	0.6267470332	0.5865046494	0.2454924425
5.81	6.391	9.628	0.6468121302	0.5937096518	0.2519835161
5.88	6.468	9.744	0.6636643204	0.6100774219	0.2588281755
5.95	6.545	9.86	0.6847897353	0.6204750915	0.2672762622
6.02	6.622	9.976	0.7023079874	0.632042366	0.2769116546
6.09	6.699	10.092	0.7204273252	0.6493395605	0.2879332101
6.16	6.776	10.208	0.7364313257	0.6705804999	0.2998598079
6.23	6.853	10.324	0.7536236347	0.6935141369	0.3140619322
6.3	6.93	10.44	0.7706356391	0.7100078498	0.3299562464
6.37	7.007	10.556	0.7893434851	0.7292272002	0.3498755681
6.44	7.084	10.672	0.8058273998	0.7514278357	0.3797755566
6.51	7.161	10.788	0.8296143395	0.7717742279	0.4003641352
6.58	7.238	10.904	0.851007486	0.7920975813	0.4357316514
6.65	7.315	11.02	0.87326734	0.8165630074	0.4709980698
6.72	7.392	11.136	0.8952244706	0.8456760493	0.5227385855
6.79	7.469	11.252	0.9204789646	0.8788459169	0.5762162037
6.86	7.546	11.368	0.9422974035	0.9087940859	0.6660170124
7.01	7.748	11.678	0.9959761708	0.9901108708	0.993043691


==> graphdata/landmarks_strategycomparison_sequential.dat <==
cost_hyb cost_opt cost_cau hyb opt cau
0	0	0	0	0	0
0.109	0.124	0.214	0.0028957062	0.005581782	0.0023513978
0.218	0.248	0.428	0.0059265745	0.0110731592	0.0047025884
0.327	0.372	0.642	0.0090065687	0.0173146037	0.0074305043
0.436	0.496	0.856	0.0123727321	0.0243893992	0.0104105101
0.545	0.62	1.07	0.0158801809	0.0314658165	0.0134076875
0.654	0.744	1.284	0.0194689749	0.0398555625	0.016826869
0.763	0.868	1.498	0.0237611743	0.049290106	0.0201285469
0.872	0.992	1.712	0.0276917456	0.0591465801	0.0240310467
0.981	1.116	1.926	0.0321301776	0.0691597822	0.0279599089
1.09	1.24	2.14	0.0364442483	0.0800565851	0.0323811032
1.199	1.364	2.354	0.0408789382	0.0930766156	0.0365639257
1.308	1.488	2.568	0.0452309091	0.1070137953	0.0414680589
1.417	1.612	2.782	0.0498079846	0.123132389	0.0466371833
1.526	1.736	2.996	0.0547015657	0.1380601175	0.0522033492
1.635	1.86	3.21	0.0596318781	0.1500479132	0.0580588489
1.744	1.984	3.424	0.0649417125	0.1591963576	0.0640262833
1.853	2.108	3.638	0.0704644051	0.1661122459	0.0699542024
1.962	2.232	3.852	0.0754943816	0.1659394346	0.0768101761
2.071	2.356	4.066	0.0810471121	0.165046618	0.0821326049
2.18	2.48	4.28	0.0873573162	0.1665711203	0.0883631122
2.289	2.604	4.494	0.0936412809	0.1665272522	0.0947857972
2.398	2.728	4.708	0.099629004	0.1723359045	0.1010799571
2.507	2.852	4.922	0.1049713141	0.177971992	0.1055934496
2.616	2.976	5.136	0.1117289471	0.1832056253	0.1117950995
2.725	3.1	5.35	0.1182636991	0.1903572676	0.1176202088
2.834	3.224	5.564	0.1255096351	0.1983936773	0.1239849749
2.943	3.348	5.778	0.1329210767	0.2040065724	0.1321190574
3.052	3.472	5.992	0.1391350045	0.2101076863	0.1409171026
3.161	3.596	6.206	0.146833799	0.2141573232	0.1464128583
3.27	3.72	6.42	0.1541311176	0.220641912	0.1532557818
3.379	3.844	6.634	0.1615083111	0.2256847651	0.159934275
3.488	3.968	6.848	0.1686995924	0.2332801487	0.1662302711
3.597	4.092	7.062	0.1778035662	0.2395219581	0.1719556278
3.706	4.216	7.276	0.1866902984	0.247772572	0.1787939731
3.815	4.34	7.49	0.1959451165	0.2548734508	0.1846103367
3.924	4.464	7.704	0.2035414965	0.2643906606	0.1908910794
4.033	4.588	7.918	0.2156425972	0.2716483987	0.1992683344
4.142	4.712	8.132	0.2279415198	0.2765962816	0.2043515519
4.251	4.836	8.346	0.2365911991	0.2844955075	0.2109063291
4.36	4.96	8.56	0.250135572	0.2909722543	0.2183117551
4.469	5.084	8.774	0.2613173753	0.2974624183	0.2256013197
4.578	5.208	8.988	0.2715173863	0.3046446303	0.2331899702
4.687	5.332	9.202	0.2827922097	0.3118271427	0.2377980468
4.796	5.456	9.416	0.2964737331	0.3172144308	0.2445941641
4.905	5.58	9.63	0.3107322279	0.3246324589	0.2539208982
5.014	5.704	9.844	0.320593748	0.3356706147	0.2627135935
5.123	5.828	10.058	0.3322131894	0.3458285752	0.2705830322
5.232	5.952	10.272	0.3458173509	0.355094307	0.2765193879
5.341	6.076	10.486	0.3601751572	0.3630016257	0.2845604281
5.45	6.2	10.7	0.3703354208	0.3698306634	0.2901227147
5.559	6.324	10.914	0.3802405417	0.3838880144	0.2995821269
5.668	6.448	11.128	0.3934788992	0.397674726	0.306118055
5.777	6.572	11.342	0.4062466933	0.4093674987	0.3140336434
5.886	6.696	11.556	0.4184611338	0.4177366556	0.321156281
5.995	6.82	11.77	0.4290636481	0.433676723	0.3262100377
6.104	6.944	11.984	0.4388973831	0.4423576933	0.3322406405
6.213	7.068	12.198	0.4516236533	0.4539878886	0.3379779008
6.322	7.192	12.412	0.4647801144	0.4666900241	0.3426645352
6.431	7.316	12.626	0.4762016547	0.4742232687	0.3478517537
6.54	7.44	12.84	0.4883817958	0.4829269577	0.3553593893
6.649	7.564	13.054	0.4990791533	0.4926865007	0.3622322881
6.758	7.688	13.268	0.5079314072	0.5018050364	0.3703421407
6.867	7.812	13.482	0.5234676092	0.5108517849	0.3772905199
6.976	7.936	13.696	0.5373490097	0.5222222923	0.3863514208
7.085	8.06	13.91	0.5435354451	0.531997158	0.3941281484
7.194	8.184	14.124	0.5539553069	0.5407326173	0.4037190397
7.303	8.308	14.338	0.5599493921	0.5501993346	0.408965405
7.412	8.432	14.552	0.5670107012	0.5598545551	0.4160570421
7.521	8.556	14.766	0.5771931771	0.569962174	0.4268837733
7.63	8.68	14.98	0.5815191094	0.5769481311	0.4334080791
7.739	8.804	15.194	0.5957065937	0.5866613566	0.4380141297
7.848	8.928	15.408	0.6029754238	0.5956113094	0.4405489308
7.957	9.052	15.622	0.6076535312	0.6033760445	0.4497898839
8.066	9.176	15.836	0.6131357857	0.6095731615	0.4577056465
8.175	9.3	16.05	0.6172963772	0.6199725122	0.4640156954
8.284	9.424	16.264	0.6231237255	0.6277456532	0.4739183139
8.393	9.548	16.478	0.628171009	0.6325217872	0.4848838954
8.502	9.672	16.692	0.6384692913	0.6370652777	0.4910182195
8.611	9.796	16.906	0.6453256688	0.6438566135	0.4993490659
8.72	9.92	17.12	0.6527333425	0.648578071	0.5036019561
8.829	10.044	17.334	0.6568488081	0.6511271446	0.5121306937
8.938	10.168	17.548	0.6616087139	0.654914762	0.5231154107
9.047	10.292	17.762	0.6659944687	0.6574262237	0.5318186559
9.156	10.416	17.976	0.6714463448	0.665690841	0.5399865054
9.265	10.54	18.19	0.6757785852	0.6719178623	0.5444377999
9.374	10.664	18.404	0.6798059122	0.6762863026	0.5540278696
9.483	10.788	18.618	0.6855442028	0.6808038724	0.5649217653
9.592	10.912	18.832	0.6873952582	0.6820475442	0.5743697916
9.701	11.036	19.046	0.6945445402	0.6849851417	0.5823476317
9.81	11.16	19.26	0.6958592171	0.6899209867	0.5945175156
9.919	11.284	19.474	0.7013041672	0.6930091511	0.60163801
10.028	11.408	19.688	0.7068982478	0.6978422128	0.6108476236
10.137	11.532	19.902	0.7121787944	0.7010005552	0.6246545374
10.246	11.656	20.116	0.7129122988	0.7060187614	0.6333662081
10.355	11.78	20.33	0.7180512693	0.7102281031	0.6447168245
10.464	11.904	20.544	0.7203450639	0.7121625144	0.6639237405
10.573	12.028	20.758	0.7260123969	0.7148742858	0.6802503052
10.682	12.152	20.972	0.729216054	0.7192257396	0.7001171496
10.989	12.493	21.457	0.7381462161	0.729209307	0.7353646193


==> graphdata/landmarks_strategycomparison_sequential_fp01fn01.dat <==
cost_hyb cost_opt cost_cau hyb opt cau
0	0	0	0	0	0
0.063	0.072	0.138	0.0022553173	0.003529262	0.0018494955
0.126	0.144	0.276	0.0045320726	0.0073597227	0.0035995771
0.189	0.216	0.414	0.0069311285	0.0116639448	0.0056976959
0.252	0.288	0.552	0.0092977834	0.0162377054	0.0077540757
0.315	0.36	0.69	0.0118172896	0.0209263878	0.0098804542
0.378	0.432	0.828	0.0147259992	0.0258246992	0.0121448583
0.441	0.504	0.966	0.0173265252	0.0314564894	0.0143830795
0.504	0.576	1.104	0.0200720524	0.037116436	0.0169840856
0.567	0.648	1.242	0.0228774743	0.0432425454	0.0194004657
0.63	0.72	1.38	0.0259104249	0.0498426554	0.0226524594
0.693	0.792	1.518	0.0287258601	0.057817057	0.0257941799
0.756	0.864	1.656	0.0318371759	0.065758854	0.0291674359
0.819	0.936	1.794	0.0350898298	0.0749269942	0.0324280967
0.882	1.008	1.932	0.0385785185	0.0841420251	0.0353644452
0.945	1.08	2.07	0.0421099254	0.0940568253	0.039218262
1.008	1.152	2.208	0.0456439137	0.1055729832	0.042667272
1.071	1.224	2.346	0.049347353	0.118250052	0.0460829859
1.134	1.296	2.484	0.0528040832	0.1268688979	0.0495884209
1.197	1.368	2.622	0.0563027427	0.1342438572	0.0535827571
1.26	1.44	2.76	0.0600958562	0.1361110366	0.0575822153
1.323	1.512	2.898	0.0635472586	0.1394977942	0.0609462569
1.386	1.584	3.036	0.0675055565	0.1391489075	0.0646308674
1.449	1.656	3.174	0.071520236	0.1399383769	0.0677442355
1.512	1.728	3.312	0.0756868107	0.1414040251	0.0719009816
1.575	1.8	3.45	0.0799621424	0.1438182798	0.0757983011
1.638	1.872	3.588	0.0844409627	0.1455954687	0.0790559208
1.701	1.944	3.726	0.0886625292	0.146515777	0.0825071539
1.764	2.016	3.864	0.0934043626	0.1501033494	0.0865747807
1.827	2.088	4.002	0.098411318	0.1538382631	0.0905610863
1.89	2.16	4.14	0.1031294775	0.1569389531	0.0939986676
1.953	2.232	4.278	0.1081560686	0.1616903976	0.0982230703
2.016	2.304	4.416	0.1136319201	0.1669542711	0.102453394
2.079	2.376	4.554	0.1181095416	0.1722039703	0.1061476604
2.142	2.448	4.692	0.1218841409	0.1767544341	0.1089216852
2.205	2.52	4.83	0.1267836716	0.1819237985	0.1124966237
2.268	2.592	4.968	0.1318492195	0.1856755911	0.116416026
2.331	2.664	5.106	0.1357402275	0.1900636225	0.1202107581
2.394	2.736	5.244	0.1411322011	0.1950558535	0.1238476098
2.457	2.808	5.382	0.1462705486	0.2005931618	0.1281811696
2.52	2.88	5.52	0.1519909503	0.206209173	0.1310352694
2.583	2.952	5.658	0.1589246003	0.2110130351	0.1344386761
2.646	3.024	5.796	0.1640629959	0.2162362287	0.1385362122
2.709	3.096	5.934	0.1693386606	0.2239458439	0.1417316445
2.772	3.168	6.072	0.1736898986	0.2283647044	0.1467381785
2.835	3.24	6.21	0.179445065	0.234450231	0.1506325626
2.898	3.312	6.348	0.1856173467	0.2395549484	0.1562915782
2.961	3.384	6.486	0.1906568592	0.2434564356	0.1607176023
3.024	3.456	6.624	0.1967336364	0.2478163408	0.1649327443
3.087	3.528	6.762	0.2022756306	0.2536231267	0.168597235
3.15	3.6	6.9	0.2098718392	0.2594158451	0.1732069754
3.213	3.672	7.038	0.2158122245	0.2668176855	0.1785436358
3.276	3.744	7.176	0.2229885723	0.2738861768	0.1853541787
3.339	3.816	7.314	0.2309255943	0.2803744802	0.189814177
3.402	3.888	7.452	0.2386272196	0.2864558193	0.1962792541
3.465	3.96	7.59	0.2463400578	0.2948068167	0.201932288
3.528	4.032	7.728	0.2560635087	0.3023258717	0.2075564753
3.591	4.104	7.866	0.2640966626	0.3103800142	0.2129640365
3.654	4.176	8.004	0.2741095265	0.3202176374	0.217713466
3.717	4.248	8.142	0.2843732261	0.3254258541	0.2229981972
3.78	4.32	8.28	0.2952017143	0.3339189577	0.2288361077
3.843	4.392	8.418	0.3078013133	0.3424663798	0.2335940187
3.906	4.464	8.556	0.3193850343	0.3560621845	0.2393492806
3.969	4.536	8.694	0.3343159052	0.3662482972	0.2436772909
4.032	4.608	8.832	0.3471164194	0.3796783831	0.2491004933
4.095	4.68	8.97	0.3580062393	0.3900211479	0.2541975206
4.158	4.752	9.108	0.3708402402	0.4076698469	0.2617716853
4.221	4.824	9.246	0.3874381281	0.4196238628	0.269124682
4.284	4.896	9.384	0.4035618535	0.4337999767	0.2750655568
4.347	4.968	9.522	0.4206381824	0.4486418965	0.2821579437
4.41	5.04	9.66	0.4375867993	0.4630371459	0.2856349455
4.473	5.112	9.798	0.4509591942	0.4813205133	0.292217062
4.536	5.184	9.936	0.4674765325	0.4948033866	0.3015152745
4.599	5.256	10.074	0.4902661064	0.510951525	0.3095713959
4.662	5.328	10.212	0.5013903028	0.5317899512	0.3170143983
4.725	5.4	10.35	0.5185281937	0.5436881977	0.3229873547
4.788	5.472	10.488	0.5361621728	0.5619244232	0.3304909358
4.851	5.544	10.626	0.5561396191	0.575913753	0.3355028767
4.914	5.616	10.764	0.5717054614	0.594836276	0.341936212
4.977	5.688	10.902	0.5903229738	0.6156498499	0.3497525985
5.04	5.76	11.04	0.6088152116	0.6340659965	0.3579910527
5.103	5.832	11.178	0.6294780562	0.6564392584	0.3673483015
5.166	5.904	11.316	0.6521250552	0.6762691465	0.3746934613
5.229	5.976	11.454	0.6721693898	0.6947437757	0.3898946284
5.292	6.048	11.592	0.6918531821	0.7162246435	0.3957211996
5.355	6.12	11.73	0.7138656617	0.7391705766	0.4035537146
5.418	6.192	11.868	0.731623014	0.7622389258	0.4111755977
5.481	6.264	12.006	0.7496877706	0.7862105018	0.4171607923
5.544	6.336	12.144	0.7715472005	0.7996071937	0.430252697
5.607	6.408	12.282	0.793492073	0.8166909463	0.4450924572
5.67	6.48	12.42	0.813232017	0.8307576375	0.4683070809
5.733	6.552	12.558	0.8315023175	0.8537853767	0.4983152433
5.796	6.624	12.696	0.8512506646	0.8721163849	0.5358376034
5.859	6.696	12.834	0.8669921211	0.8877533347	0.5818543965
5.922	6.768	12.972	0.8840616434	0.9025407312	0.6436413585
5.985	6.84	13.11	0.902782932	0.9153025638	0.6941121549
6.048	6.912	13.248	0.9184842244	0.925182085	0.7475866867
6.111	6.984	13.386	0.9390368516	0.939774899	0.7884068828
6.174	7.056	13.524	0.9563703859	0.9534578228	0.81818352
6.389	7.297	13.892	0.9951660009	0.9948334929	0.9904644896


==> graphdata/landmarks_strategycomparison_sequential_fp0fn0.dat <==
cost_hyb cost_opt cost_cau hyb opt cau
0	0	0	0	0	0
0.027	0.03	0.067	0.0012672543	0.0015611133	0.0012672543
0.054	0.06	0.134	0.0025062188	0.0030877883	0.0026022811
0.081	0.09	0.201	0.0038555812	0.0049848693	0.0038609111
0.108	0.12	0.268	0.005298925	0.0067880119	0.0052669917
0.135	0.15	0.335	0.0067614406	0.0085242408	0.0066019977
0.162	0.18	0.402	0.00819528	0.0104110114	0.0079723738
0.189	0.21	0.469	0.0097330337	0.0122625005	0.009155329
0.216	0.24	0.536	0.0112366724	0.0143057109	0.0105751396
0.243	0.27	0.603	0.0126323848	0.0164710377	0.0121250798
0.27	0.3	0.67	0.0141210972	0.0186684052	0.0136356632
0.297	0.33	0.737	0.0155601742	0.0209866477	0.0151861095
0.324	0.36	0.804	0.017223317	0.0231844816	0.0166394295
0.351	0.39	0.871	0.0188521745	0.0255338929	0.0181694311
0.378	0.42	0.938	0.0204364255	0.0275082913	0.019634125
0.405	0.45	1.005	0.0219919779	0.0297799447	0.0211909381
0.432	0.48	1.072	0.0234876085	0.0322069499	0.022703469
0.459	0.51	1.139	0.0251896621	0.0348656264	0.024203246
0.486	0.54	1.206	0.0268887868	0.0377283214	0.0257528864
0.513	0.57	1.273	0.0286421732	0.0402796455	0.0274718606
0.54	0.6	1.34	0.0304235801	0.0433109816	0.0293229158
0.567	0.63	1.407	0.0323105349	0.0461031833	0.0310979078
0.594	0.66	1.474	0.0343075904	0.0489688973	0.0328645292
0.621	0.69	1.541	0.0360478221	0.0521155495	0.034586648
0.648	0.72	1.608	0.038052749	0.0552975972	0.036104573
0.675	0.75	1.675	0.0400433099	0.0586709323	0.0379961106
0.702	0.78	1.742	0.0420400916	0.0623942235	0.0398891473
0.729	0.81	1.809	0.0438690366	0.0659731834	0.0417374996
0.756	0.84	1.876	0.0458222786	0.0694093312	0.0437461894
0.783	0.87	1.943	0.0479347432	0.0730717185	0.0457609795
0.81	0.9	2.01	0.050434193	0.0765816874	0.0476186745
0.837	0.93	2.077	0.0529120373	0.0800443778	0.0498035717
0.864	0.96	2.144	0.0551862999	0.0840349056	0.0518059103
0.891	0.99	2.211	0.0575662937	0.0882337899	0.0536724046
0.918	1.02	2.278	0.0597592087	0.0920491841	0.0557527716
0.945	1.05	2.345	0.0622134209	0.0964554248	0.0578993308
0.972	1.08	2.412	0.0647966949	0.1010343216	0.0602475286
0.999	1.11	2.479	0.0675029791	0.1052023297	0.0628561212
1.026	1.14	2.546	0.069877857	0.1099352281	0.0649369474
1.053	1.17	2.613	0.0724805082	0.1149582951	0.0668283677
1.08	1.2	2.68	0.0750662372	0.1200681966	0.0695140216
1.107	1.23	2.747	0.0779316941	0.125380829	0.0717447151
1.134	1.26	2.814	0.0812319538	0.1305700311	0.0739007889
1.161	1.29	2.881	0.0842705699	0.1352609288	0.0763837249
1.188	1.32	2.948	0.0872995771	0.1405251599	0.0791663027
1.215	1.35	3.015	0.090743323	0.1460172602	0.0820392571
1.242	1.38	3.082	0.0935137134	0.1530297378	0.0848398525
1.269	1.41	3.149	0.0969302946	0.1589743842	0.0876909815
1.296	1.44	3.216	0.10028638	0.1658083716	0.0902507248
1.323	1.47	3.283	0.1038182344	0.1726588108	0.0929203878
1.35	1.5	3.35	0.1071932228	0.1808979687	0.0962566845
1.377	1.53	3.417	0.1109572565	0.1892429989	0.0993494162
1.404	1.56	3.484	0.1146778233	0.1974770465	0.102408033
1.431	1.59	3.551	0.1185116209	0.2055848651	0.1050822626
1.458	1.62	3.618	0.1223581534	0.215159683	0.1084958291
1.485	1.65	3.685	0.1264848284	0.224552754	0.1118923506
1.512	1.68	3.752	0.1305186085	0.2335219687	0.1156472359
1.539	1.71	3.819	0.1350097291	0.245502869	0.1186299922
1.566	1.74	3.886	0.1403031336	0.2576269606	0.1222968459
1.593	1.77	3.953	0.1461367931	0.2704933582	0.1259917129
1.62	1.8	4.02	0.1504251598	0.2854980564	0.1295270025
1.647	1.83	4.087	0.1550990191	0.3027798903	0.1333939223
1.674	1.86	4.154	0.1592916868	0.3181291549	0.1375326044
1.701	1.89	4.221	0.1653582533	0.3377431907	0.1414959019
1.728	1.92	4.288	0.1706824705	0.363476365	0.1456217723
1.755	1.95	4.355	0.1763941096	0.3861357926	0.1510518428
1.782	1.98	4.422	0.1815528313	0.4180087987	0.1558089797
1.809	2.01	4.489	0.1872276659	0.4577840031	0.1610575149
1.836	2.04	4.556	0.1940676717	0.5003791176	0.1656193488
1.863	2.07	4.623	0.2013367273	0.5733695652	0.1708615007
1.89	2.1	4.69	0.2087749899	0.6862914619	0.175401602
1.917	2.13	4.757	0.2160668522	0.7789381531	0.1806500599
1.944	2.16	4.824	0.2251428599	0.8593242915	0.1866076756
1.971	2.19	4.891	0.2322605359	0.918567058	0.1922248257
1.998	2.22	4.958	0.2395162202	0.9560569225	0.1987538731
2.025	2.25	5.025	0.2467989306	0.9845288708	0.2045505853
2.052	2.28	5.092	0.254290718	0.9984338807	0.2100272949
2.079	2.31	5.159	0.2628375976	1	0.2165520005
2.106	2.34	5.226	0.2726871544	1	0.2228392259
2.133	2.37	5.293	0.2833997685	1	0.2305325444
2.16	2.4	5.36	0.2960528415	1	0.2385538989
2.187	2.43	5.427	0.3074216707	1	0.2473086012
2.214	2.46	5.494	0.3176787748	1	0.2562858609
2.241	2.49	5.561	0.332794398	1	0.2642935749
2.268	2.52	5.628	0.3479657837	1	0.2739593194
2.295	2.55	5.695	0.3620708542	1	0.2845971694
2.322	2.58	5.762	0.3788038799	1	0.2964450025
2.349	2.61	5.829	0.3988520395	1	0.3064170844
2.376	2.64	5.896	0.4206657033	1	0.3209546033
2.403	2.67	5.963	0.4422858143	1	0.336319028
2.43	2.7	6.03	0.4753405297	1	0.35094298
2.457	2.73	6.097	0.506818781	1	0.3694229729
2.484	2.76	6.164	0.5501484566	1	0.3842907066
2.511	2.79	6.231	0.6031442334	1	0.4056880002
2.538	2.82	6.298	0.6707726445	1	0.432431639
2.565	2.85	6.365	0.7605587102	1	0.4586774644
2.592	2.88	6.432	0.8617400943	1	0.4888146817
2.619	2.91	6.499	0.941079487	1	0.5235567352
2.646	2.94	6.566	0.9882339567	1	0.5779394198
2.752	3.005	6.796	1	1	1


==> graphdata/landmarks_time.dat <==
cost_feer	time_feer	cost_fer	time_fer
0.111	23.06306306	0.285	4.368421053
0.222	18.13513514	0.57	3.931578947
0.333	16.84984985	0.855	3.791812865
0.444	16.46621622	1.14	3.74122807
0.555	16.31891892	1.425	3.696140351
0.666	16.43543544	1.71	3.666666667
0.777	16.82754183	1.995	3.649122807
0.888	17.28828829	2.28	3.636403509
0.999	17.66766767	2.565	3.63625731
1.11	18.3027027	2.85	3.650877193
1.221	19.21703522	3.135	3.694417863
1.332	20.03003003	3.42	3.711988304
1.443	20.82189882	3.705	3.713090418
1.554	21.58236808	3.99	3.747869674
1.665	22.31591592	4.275	3.75251462
1.776	23.15822072	4.56	3.780482456
1.887	23.95230525	4.845	3.788441692
1.998	24.8983984	5.13	3.800779727
2.109	25.81507824	5.415	3.820129271
2.22	26.55675676	5.7	3.858070175
2.331	27.4967825	5.985	3.900918964
2.442	28.13267813	6.27	3.920733652
2.553	28.63924794	6.555	3.947826087
2.664	29.00563063	6.84	3.963157895
2.775	29.38162162	7.125	3.984421053
2.886	29.81566182	7.41	3.988124157
2.997	30.23623624	7.695	4.000259909
3.108	30.73841699	7.98	4.010275689
3.219	31.26063995	8.265	4.014277072
3.33	31.86966967	8.55	4.035321637
3.441	32.5463528	8.835	4.043803056
3.552	33.18834459	9.12	4.055482456
3.663	33.86732187	9.405	4.071664009
3.774	34.53762586	9.69	4.09122807
3.885	35.26924067	9.975	4.114285714
3.996	35.98548549	10.26	4.138596491
4.107	36.97272949	10.545	4.162636321
4.218	37.75130394	10.83	4.174515235
4.329	38.31970432	11.115	4.188394062
4.44	38.89594595	11.4	4.205614035
4.551	39.36892991	11.685	4.233889602
4.662	39.91655942	11.97	4.268588137
4.773	40.32013409	12.255	4.286821705
4.884	40.5468878	12.54	4.322248804
4.995	40.83523524	12.825	4.364990253
5.106	41.1439483	13.11	4.409992372
5.217	41.47939429	13.395	4.43889511
5.328	42.30105105	13.68	4.496856725
5.439	42.91524177	13.965	4.530683852
5.55	43.41693694	14.25	4.561964912
5.661	43.65447801	14.535	4.623942208
5.772	43.9012474	14.82	4.664237517
5.883	44.23780384	15.105	4.722740814
5.994	44.71604938	15.39	4.766601689
6.105	44.96019656	15.675	4.820669856
6.216	45.08896396	15.96	4.892293233
6.327	45.23597281	16.245	4.942443829
6.438	45.30055918	16.53	4.995160315
6.549	45.55031302	16.815	5.048409158
6.66	45.77312312	17.1	5.099649123
6.771	46.03470684	17.385	5.160310613
6.882	46.26271433	17.67	5.233616299
6.993	46.30602031	17.955	5.285101643
7.104	46.55391329	18.24	5.38245614
7.215	46.79154539	18.525	5.480107962
7.326	46.84520885	18.81	5.559170654
7.437	47.06615571	19.095	5.635768526
7.548	47.19581346	19.38	5.702218782
7.659	47.40044392	19.665	5.781235698
7.77	47.55495495	19.95	5.85764411
7.881	47.65359726	20.235	5.937089202
7.992	47.7977978	20.52	6.01754386
8.103	47.86437122	20.805	6.091420332
8.214	47.95434624	21.09	6.170744429
8.325	48.09357357	21.375	6.251461988
8.436	48.26398767	21.66	6.319159741
8.547	48.48005148	21.945	6.40268854
8.658	48.61919612	22.23	6.470040486
8.769	48.93248945	22.515	6.538574284
8.88	49.07060811	22.8	6.603947368
8.991	49.11222333	23.085	6.679185618
9.102	49.38903538	23.37	6.747111682
9.213	49.46933681	23.655	6.842612555
9.324	49.77724153	23.94	6.932497911
9.435	49.98410175	24.225	7.04247678
9.546	50.04839723	24.51	7.150673195
9.657	50.28300715	24.795	7.224117766
9.768	50.4041769	25.08	7.293580542
9.879	50.63407227	25.365	7.383993692
9.99	50.71731732	25.65	7.441481481
10.101	50.86595387	25.935	7.517216117
10.212	50.96543282	26.22	7.619183829
10.323	50.97103555	26.505	7.691643086
10.434	51.21516197	26.79	7.772340426
10.545	51.25794215	27.075	7.824265928
10.656	51.25844595	27.36	7.888852339
10.767	51.47301941	27.645	7.969831796
10.878	51.58696452	27.93	7.994522019
11.12	51.93660072	28.508	8.120036481


==> graphdata/publications_approaches_parallel.dat <==
cost_feer	cost_feer02 cost_fer cost_cer9 cost_cer5 feer	feer02 fer cer9 cer5
0	0	0	0	0	0	0	0	0	0
0.088	0.1	0.121	0.455	0.313	0.7111038215	0.7066872127	0.7737505498	0.5890059125	0.5918736944
0.176	0.2	0.242	0.91	0.626	0.7386101269	0.7336562278	0.7715563517	0.5886195309	0.5953359124
0.264	0.3	0.363	1.365	1.253	0.7387721276	0.7376178342	0.7921322047	0.588524146	0.5950340054
0.352	0.4	0.484	2.277	nan	0.7463648737	0.7482837384	0.7952677175	0.588524146	nan
0.44	0.5	0.605	nan	nan	0.7547965008	0.7628500256	0.7938425423	nan	nan
0.528	0.6	0.726	nan	nan	0.7574318578	0.7699997263	0.7922751321	nan	nan
0.616	0.7	0.847	nan	nan	0.7637522379	0.7771149579	0.7912747756	nan	nan
0.704	0.8	0.968	nan	nan	0.7694464748	0.7794511774	0.7906190035	nan	nan
0.792	0.9	1.089	nan	nan	0.7731804841	0.7818186891	0.7908348245	nan	nan
0.88	1	1.21	nan	nan	0.7739197413	0.7839012339	0.7927173301	nan	nan
0.968	1.1	1.331	nan	nan	0.7738761045	0.7845498139	0.7928202442	nan	nan
1.056	1.312	1.452	nan	nan	0.7753111966	0.7923059676	0.7928202442	nan	nan
1.244	nan	1.701	nan	nan	0.7824859491	nan	0.7928202442	nan	nan


==> graphdata/publications_approaches_sequential.dat <==
cost_feer cost_fer cost_cer9 cost_cer5 feer fer cer9 cer5
0	0	0	0	0	0	0	0
0.009	0.016	0.022	0.012	0.2072590814	0.0223615601	0.1740812379	0.1740812379
0.018	0.032	0.044	0.024	0.2649546572	0.0586078326	0.1820667821	0.1815064601
0.027	0.048	0.066	0.036	0.3350735107	0.1004278062	0.1911897143	0.1900660703
0.036	0.064	0.088	0.048	0.4016227593	0.1756092093	0.1947939694	0.194897526
0.045	0.08	0.11	0.06	0.4467118502	0.2698137484	0.2005749011	0.2023156612
0.054	0.096	0.132	0.072	0.489237417	0.3310467731	0.2092451513	0.2084770917
0.063	0.112	0.154	0.084	0.5290176206	0.3508785415	0.2154570906	0.2163539933
0.072	0.128	0.176	0.096	0.5453043689	0.3697914058	0.2207277676	0.2216461829
0.081	0.144	0.198	0.108	0.5375791047	0.3868900642	0.229487658	0.2284576509
0.09	0.16	0.22	0.12	0.5240267802	0.4008239822	0.2336585348	0.2361668018
0.099	0.176	0.242	0.132	0.5110339639	0.4136453388	0.2396303224	0.2409424375
0.108	0.192	0.264	0.144	0.4986155136	0.4257719804	0.2469693368	0.2470897791
0.117	0.208	0.286	0.156	0.4857015902	0.4403164968	0.2509449344	0.2527157868
0.126	0.224	0.308	0.168	0.4727219831	0.4621850656	0.256781287	0.257952245
0.135	0.24	0.33	0.18	0.4592443004	0.4875624441	0.2650535095	0.2653563737
0.144	0.256	0.352	0.192	0.4472081169	0.510503005	0.2714421739	0.2688079165
0.153	0.272	0.374	0.204	0.4372785033	0.5270644113	0.2755093093	0.2751627084
0.162	0.288	0.396	0.216	0.4312011768	0.5371757264	0.2781169458	0.2772465143
0.171	0.304	0.418	0.228	0.42884973	0.5433222745	0.2790492476	0.279560486
0.18	0.32	0.44	0.24	0.4299462103	0.5496023698	0.2803565346	0.28146476
0.189	0.336	0.462	0.252	0.4330847862	0.5553091623	0.2826934062	0.283140035
0.198	0.352	0.484	0.264	0.4375986559	0.5609668352	0.2859581113	0.285379042
0.207	0.368	0.506	0.276	0.4429546146	0.5666608969	0.2918324621	0.2896226842
0.216	0.384	0.528	0.288	0.449119571	0.5724352984	0.2987251252	0.2943694316
0.225	0.4	0.55	0.3	0.4552635826	0.5776191997	0.3044545786	0.3015901003
0.234	0.416	0.572	0.312	0.4615921227	0.582697499	0.3092587783	0.3066110336
0.243	0.432	0.594	0.324	0.4674066674	0.5884555401	0.3150439445	0.3110888467
0.252	0.448	0.616	0.336	0.4735592512	0.5948337578	0.3190793398	0.3160298263
0.261	0.464	0.638	0.348	0.479705245	0.6022702743	0.3242682875	0.3204789482
0.27	0.48	0.66	0.36	0.4851315384	0.6105604758	0.3308283971	0.3270449837
0.279	0.496	0.682	0.372	0.4908283995	0.6179922171	0.3353524239	0.3313594824
0.288	0.512	0.704	0.384	0.496480574	0.6242803594	0.3392912433	0.3356693906
0.297	0.528	0.726	0.396	0.5016865944	0.6296181752	0.3422134962	0.3394308845
0.306	0.544	0.748	0.408	0.5082169527	0.6335375844	0.3447588007	0.3427054546
0.315	0.56	0.77	0.42	0.5149758376	0.6371421921	0.3475045057	0.3457339486
0.324	0.576	0.792	0.432	0.5214247041	0.640716673	0.3513823595	0.3482005229
0.333	0.592	0.814	0.444	0.5295387268	0.6438984221	0.3541806536	0.3507938538
0.342	0.608	0.836	0.456	0.5372231253	0.6466023736	0.3570592012	0.3538907333
0.351	0.624	0.858	0.468	0.5449537119	0.6505669557	0.3608437631	0.3566694056
0.36	0.64	0.88	0.48	0.5522707051	0.655289273	0.363976728	0.3608116814
0.369	0.656	0.902	0.492	0.5588341484	0.6605489091	0.3673022841	0.3634954954
0.378	0.672	0.924	0.504	0.5646048536	0.6664064183	0.3709260518	0.3667737818
0.387	0.688	0.946	0.516	0.5700973289	0.6721877123	0.3741921722	0.3703126478
0.396	0.704	0.968	0.528	0.5749436317	0.6778774423	0.3771929842	0.3733233225
0.405	0.72	0.99	0.54	0.5790450639	0.6833328024	0.3814813393	0.3778583799
0.414	0.736	1.012	0.552	0.5826235964	0.6887520924	0.3844964305	0.3809674195
0.423	0.752	1.034	0.564	0.5859196686	0.6931307846	0.3879895873	0.3841065207
0.432	0.768	1.056	0.576	0.588552706	0.6973871782	0.3925871447	0.3883044387
0.441	0.784	1.078	0.588	0.591723421	0.7009883715	0.3962412142	0.3915834182
0.45	0.8	1.1	0.6	0.5941363201	0.704506501	0.4005524416	0.3960470379
0.459	0.816	1.122	0.612	0.5965279933	0.7077929976	0.4046983284	0.3996675653
0.468	0.832	1.144	0.624	0.5989214481	0.7106114957	0.4083342037	0.4031092995
0.477	0.848	1.166	0.636	0.6015387485	0.7134813445	0.4118362062	0.4067044348
0.486	0.864	1.188	0.648	0.6041677152	0.7165288512	0.4166030675	0.4097732011
0.495	0.88	1.21	0.66	0.6066753077	0.7197346784	0.4194378255	0.4142826843
0.504	0.896	1.232	0.672	0.6094042752	0.7229589656	0.4220550357	0.4170740353
0.513	0.912	1.254	0.684	0.6123575441	0.7264869148	0.4253447414	0.4198124141
0.522	0.928	1.276	0.696	0.6161813903	0.7301751597	0.4276478253	0.4226188644
0.531	0.944	1.298	0.708	0.6198532082	0.7345217743	0.4300053354	0.4249022377
0.54	0.96	1.32	0.72	0.6237860991	0.7385668677	0.4318337366	0.427635624
0.549	0.976	1.342	0.732	0.628363926	0.7431027033	0.4333371402	0.42924729
0.558	0.992	1.364	0.744	0.6333927805	0.7484389093	0.4343769752	0.4307567826
0.567	1.008	1.386	0.756	0.6382791548	0.7534216895	0.435185905	0.4322766514
0.576	1.024	1.408	0.768	0.6433316639	0.7588996461	0.4355583098	0.433340064
0.585	1.04	1.43	0.78	0.6485530476	0.7640648045	0.4359370686	0.4345340118
0.594	1.056	1.452	0.792	0.6540741124	0.7686064631	0.4361992674	0.4352724627
0.603	1.072	1.474	0.804	0.6595374316	0.7730962124	0.4366492945	0.4357348819
0.612	1.088	1.496	0.816	0.6641379562	0.7768666164	0.4371466615	0.4360742759
0.621	1.104	1.518	0.828	0.6691148625	0.7797547673	0.4378172525	0.4367055787
0.63	1.12	1.54	0.84	0.6743412444	0.7820879608	0.4383179574	0.4374579633
0.639	1.136	1.562	0.852	0.6794605807	0.7840668448	0.4389112926	0.4379477061
0.648	1.152	1.584	0.864	0.6840002972	0.785346376	0.4397168778	0.4383915497
0.657	1.168	1.606	0.876	0.6887746408	0.786091528	0.4402153768	0.4391193388
0.666	1.184	1.628	0.888	0.6935597247	0.7867958678	0.4407493509	0.4396212307
0.675	1.2	1.65	0.9	0.6977203861	0.7867011857	0.4413526634	0.4405249977
0.684	1.216	1.672	0.912	0.7019914578	0.786165253	0.4417533026	0.4409536074
0.693	1.232	1.694	0.924	0.7064261478	0.7861462608	0.442163723	0.441424609
0.702	1.248	1.716	0.936	0.709905715	0.7856870051	0.4424422626	0.4419258623
0.711	1.264	1.738	0.948	0.7136176757	0.7851591871	0.4426085023	0.4423144946
0.72	1.28	1.76	0.96	0.7164786276	0.7848415888	0.4427054859	0.4426826988
0.729	1.296	1.782	0.972	0.7195793713	0.7847524246	0.4429011342	0.4428909101
0.738	1.312	1.804	0.984	0.7221246035	0.7845488142	0.4429863653	0.4429899158
0.747	1.328	1.826	0.996	0.7240817321	0.7848812845	0.4431447581	0.4430744596
0.756	1.344	1.848	1.008	0.7261954821	0.7852564494	0.4432426021	0.4431667962
0.765	1.36	1.87	1.02	0.7280668654	0.7853201579	0.4432652965	0.4432676129
0.774	1.376	1.892	1.032	0.7296353218	0.7855315499	0.4432829664	0.4432642827
0.783	1.392	1.914	1.044	0.7313989193	0.785845826	0.4432829664	0.4433053464
0.792	1.408	1.936	1.056	0.7331403961	0.7859446738	0.4432829664	0.4433061504
0.801	1.424	1.958	1.068	0.7348043072	0.7860335154	0.4432829664	0.4433369755
0.81	1.44	1.98	1.08	0.7361141642	0.7859460156	0.4432829664	0.4433570362
0.819	1.456	2.002	1.092	0.7372176135	0.7860171119	0.4432829664	0.4433510153
0.828	1.472	2.024	1.104	0.7385651619	0.7858794467	0.4432829664	0.4433480379
0.837	1.488	2.046	1.116	0.7395476126	0.785918428	0.4432829664	0.4433453854
0.846	1.504	2.068	1.128	0.7406149795	0.785953816	0.4432829664	0.4433432338
0.855	1.52	2.09	1.14	0.7417604832	0.7849865583	0.4432829664	0.4433432338
0.864	1.536	2.112	1.152	0.7428142217	0.784566944	0.4432829664	0.4433432338
0.873	1.552	2.134	1.164	0.7436645354	0.7841582583	0.4432829664	0.4433432338
0.882	1.568	2.156	1.176	0.744505568	0.7833086635	0.4432829664	0.4433432338
0.947	1.637	2.235	1.213	0.7510319664	0.7807331504	0.4432829664	0.4432895355


==> graphdata/publications_approaches_sequential_s0.dat <==
cost_feer cost_fer cost_cer9 cost_cer5 feer fer cer9 cer5
0	0	0	0	0	0	0	0
0.15	0.142	0.46	0.248	0.4202231958	0.3741797702	0.2847279004	0.2829183113
0.3	0.284	0.92	0.496	0.4987791493	0.5172619609	0.3728046264	0.366058773
0.45	0.426	1.38	0.744	0.5879433509	0.581496341	0.4330328908	0.4301611039
0.6	0.568	1.84	0.992	0.6161520407	0.6313151886	0.4393754235	0.4397022651
0.75	0.71	2.3	1.24	0.6744546059	0.673035278	0.4411192376	0.4409726349
0.9	0.852	2.76	1.488	0.7189503891	0.7122683824	0.4411192376	0.4408499628
1.05	0.994	3.22	1.736	0.7378107191	0.7483671422	0.4411192376	0.4408499628
1.2	1.136	3.68	1.984	0.743598013	0.7691479679	0.4411192376	0.4408264799
1.35	1.278	4.14	2.232	0.7445600861	0.783138588	0.4408186968	0.4406395809
1.5	1.42	4.6	2.48	0.7454954389	0.787348996	0.4404060573	0.4402104673
1.65	1.562	5.06	2.728	0.7458618559	0.7887210401	0.4404060573	0.4401726128
1.8	1.704	5.52	2.976	0.7459371528	0.7902072077	0.4404060573	0.4401726128
1.95	1.846	5.98	3.224	0.7463275783	0.7898967753	0.4404060573	0.4401726128
2.1	1.988	6.44	3.472	0.7464130652	0.7889026304	0.4404060573	0.4401726128
2.25	2.13	6.9	3.72	0.746624707	0.7885872196	0.4404060573	0.4401726128
2.4	2.272	7.36	3.968	0.7469717437	0.7876963102	0.4404060573	0.4401726128
2.55	2.414	7.82	4.216	0.7474430542	0.7873680895	0.4404060573	0.4401726128
2.7	2.556	8.28	4.464	0.7475483498	0.7860392372	0.4404060573	0.4401726128
2.85	2.698	8.74	4.712	0.7476948395	0.7852789619	0.4404060573	0.4401726128
3	2.84	9.2	4.96	0.7480563698	0.7853118139	0.4404060573	0.4401726128
3.15	2.982	9.66	5.208	0.7482551158	0.7849418654	0.4404060573	0.4401726128
3.3	3.124	10.12	5.456	0.7484949593	0.7855939228	0.4404060573	0.4401726128
3.45	3.266	10.58	5.704	0.7491652492	0.7852993214	0.4404060573	0.4401726128
3.6	3.408	11.04	5.952	0.7495168134	0.7853546053	0.4404060573	0.4401726128
3.75	3.55	11.5	6.2	0.7511795855	0.785018041	0.4404060573	0.4401726128
3.9	3.692	11.96	6.448	0.752686769	0.785017724	0.4404060573	0.4401726128
4.05	3.834	12.42	6.696	0.7532212402	0.7852633987	0.4404060573	0.4401726128
4.2	3.976	12.88	6.944	0.7539946856	0.7853344049	0.4404060573	0.4401726128
4.35	4.118	13.34	7.192	0.7545049338	0.7851338488	0.4404060573	0.4401726128
4.5	4.26	13.8	7.44	0.7556474646	0.7853087766	0.4404060573	0.4401726128
4.65	4.402	14.26	7.688	0.7560649998	0.7851964175	0.4404060573	0.4401726128
4.8	4.544	14.72	7.936	0.7572633523	0.785063145	0.4404060573	0.4401726128
4.95	4.686	15.18	8.184	0.7579992519	0.7850020722	0.4404060573	0.4401726128
5.1	4.828	15.64	8.432	0.7594201973	0.7851825131	0.4404060573	0.4401726128
5.25	4.97	16.1	8.68	0.7599303512	0.7852988563	0.4404060573	0.4401726128
5.4	5.112	16.56	8.928	0.7612275505	0.7851558272	0.4404060573	0.4401726128
5.55	5.254	17.02	9.176	0.7619030881	0.7851569913	0.4404060573	0.4401726128
5.7	5.396	17.48	9.424	0.7621821331	0.7852698339	0.4404060573	0.4401726128
5.85	5.538	17.94	9.672	0.7629887616	0.7850074218	0.4404060573	0.4401726128
6	5.68	18.4	9.92	0.7631390613	0.7851353141	0.4404060573	0.4401726128
6.15	5.822	18.86	10.168	0.7635432025	0.785052716	0.4404060573	0.4401726128
6.3	5.964	19.32	10.416	0.764712308	0.7850890336	0.4404060573	0.4401726128
6.45	6.106	19.78	10.664	0.7660560247	0.785165489	0.4404060573	0.4401726128
6.6	6.248	20.24	10.912	0.7666350274	0.7854260615	0.4404060573	0.4401726128
6.75	6.39	20.7	11.16	0.76806374	0.7853486717	0.4404060573	0.4401726128
6.9	6.532	21.16	11.408	0.7684237749	0.7854113784	0.4404060573	0.4401726128
7.05	6.674	21.62	11.656	0.7695784058	0.7849517117	0.4404060573	0.4401726128
7.2	6.816	22.08	11.904	0.7703786889	0.7849894647	0.4404060573	0.4401726128
7.35	6.958	22.54	12.152	0.771572625	0.7847799012	0.4404060573	0.4401726128
7.5	7.1	23	12.4	0.7719260513	0.7852503037	0.4404060573	0.4401726128
7.65	7.242	23.46	12.648	0.7721552739	0.7852341058	0.4404060573	0.4401726128
7.8	7.384	23.92	12.896	0.7735341082	0.7849539766	0.4404060573	0.4401726128
7.95	7.526	24.38	13.144	0.7748150357	0.7850768643	0.4404060573	0.4401726128
8.1	7.668	24.84	13.392	0.7755788136	0.7853203942	0.4404060573	0.4401726128
8.25	7.81	25.3	13.64	0.7771534336	0.7853269925	0.4404060573	0.4401726128
8.4	7.952	25.76	13.888	0.7775408953	0.7853542943	0.4404060573	0.4401726128
8.55	8.094	26.22	14.136	0.7780657793	0.7850485662	0.4404060573	0.4401726128
8.7	8.236	26.68	14.384	0.7785237844	0.7853305134	0.4404060573	0.4401726128
8.85	8.378	27.14	14.632	0.7789227914	0.7851161027	0.4404060573	0.4401726128
9	8.52	27.6	14.88	0.77971752	0.7850584016	0.4404060573	0.4401726128
9.15	8.662	28.06	15.128	0.7808514993	0.7850508066	0.4404060573	0.4401726128
9.3	8.804	28.52	15.376	0.7812073728	0.7850980364	0.4404060573	0.4401726128
9.45	8.946	28.98	15.624	0.7814293603	0.7850574078	0.4404060573	0.4401726128
9.6	9.088	29.44	15.872	0.7820553711	0.785097695	0.4404060573	0.4401726128
9.75	9.23	29.9	16.12	0.7818482486	0.7849676106	0.4404060573	0.4401726128
9.9	9.372	30.36	16.368	0.783901105	0.784972791	0.4404060573	0.4401726128
10.05	9.514	30.82	16.616	0.7849805356	0.7849099621	0.4404060573	0.4401726128
10.2	9.656	31.28	16.864	0.786060632	0.7847708205	0.4404060573	0.4401726128
10.35	9.798	31.74	17.112	0.7870099986	0.7850468554	0.4404060573	0.4401726128
10.5	9.94	32.2	17.36	0.7875607352	0.785082702	0.4404060573	0.4401726128
10.65	10.082	32.66	17.608	0.7879802998	0.7848075428	0.4404060573	0.4401726128
10.8	10.224	33.12	17.856	0.7890407767	0.7850568628	0.4404060573	0.4401726128
10.95	10.366	33.58	18.104	0.7889613564	0.7850980364	0.4404060573	0.4401726128
11.1	10.508	34.04	18.352	0.7900070911	0.785097695	0.4404060573	0.4401726128
11.25	10.65	34.5	18.6	0.790554862	0.784978142	0.4404060573	0.4401726128
11.4	10.792	34.96	18.848	0.7901607612	0.784974624	0.4404060573	0.4401726128
11.55	10.934	35.42	19.096	0.7912491983	0.7850453037	0.4404060573	0.4401726128
11.7	11.076	35.88	19.344	0.7917619821	0.7851454202	0.4404060573	0.4401726128
11.85	11.218	36.34	19.592	0.7918887034	0.7850689474	0.4404060573	0.4401726128
12	11.36	36.8	19.84	0.7921906634	0.7851546074	0.4404060573	0.4401726128
12.15	11.502	37.26	20.088	0.7921868635	0.7851261148	0.4404060573	0.4401726128
12.3	11.644	37.72	20.336	0.7931040428	0.7851430723	0.4404060573	0.4401726128
12.45	11.786	38.18	20.584	0.793645259	0.7852041383	0.4404060573	0.4401726128
12.6	11.928	38.64	20.832	0.7933802711	0.7850929761	0.4404060573	0.4401726128
12.75	12.07	39.1	21.08	0.7937708275	0.785403138	0.4404060573	0.4401726128
12.9	12.212	39.56	21.328	0.7945028203	0.784819833	0.4404060573	0.4401726128
13.05	12.354	40.02	21.576	0.7944953649	0.7848582477	0.4404060573	0.4401726128
13.2	12.496	40.48	21.824	0.7948437829	0.7850864786	0.4404060573	0.4401726128
13.35	12.638	40.94	22.072	0.7953588755	0.7849003229	0.4404060573	0.4401726128
13.5	12.78	41.4	22.32	0.7954442341	0.7850234086	0.4404060573	0.4401726128
13.65	12.922	41.86	22.568	0.7956270965	0.7850118495	0.4404060573	0.4401726128
13.8	13.064	42.32	22.816	0.7956866834	0.7849610101	0.4404060573	0.4401726128
13.95	13.206	42.78	23.064	0.7959413868	0.7848941989	0.4404060573	0.4401726128
14.1	13.348	43.24	23.312	0.7966813392	0.7849744897	0.4404060573	0.4401726128
14.25	13.49	43.7	23.56	0.797062085	0.7849444735	0.4404060573	0.4401726128
14.4	13.632	44.16	23.808	0.7971992127	0.7849853658	0.4404060573	0.4401726128
14.55	13.774	44.62	24.056	0.7972590476	0.7849093854	0.4404060573	0.4401726128
14.7	13.916	45.08	24.304	0.797420934	0.7847897763	0.4404060573	0.4401726128
15.077	14.202	46.096	24.892	0.7980440001	0.7849376964	0.4404060573	0.4401726128


==> graphdata/publications_strategycomparison_parallel.dat <==
cost_hyb cost_opt cost_cau hyb opt cau
0	0	0	0	0	0
0.088	0.066	0.149	0.7111038215	0.3784292377	0.7178277291
0.176	0.132	0.298	0.7386101269	0.4614447732	0.743366235
0.264	0.198	0.447	0.7387721276	0.4840248559	0.7504758217
0.352	0.264	0.596	0.7463648737	0.5368295903	0.760555017
0.44	0.33	0.745	0.7547965008	0.5807503418	0.7704582703
0.528	0.396	0.894	0.7574318578	0.6008050289	0.7775087254
0.616	0.462	1.043	0.7637522379	0.6129613604	0.7807570185
0.704	0.528	1.192	0.7694464748	0.6374526748	0.7830567719
0.792	0.594	1.341	0.7731804841	0.6544728895	0.7835793676
0.88	0.66	nan	0.7739197413	0.6678623764	nan
0.968	0.726	nan	0.7738761045	0.6756078237	nan
1.056	0.792	nan	0.7753111966	0.6788983218	nan
1.244	0.858	nan	0.7824859491	0.687185409	nan
nan	0.924	nan	nan	0.6907654816	nan
nan	0.99	nan	nan	0.6984469006	nan
nan	1.056	nan	nan	0.7016092946	nan
nan	1.122	nan	nan	0.7055403087	nan
nan	1.188	nan	nan	0.7063881033	nan
nan	1.254	nan	nan	0.7085719413	nan
nan	1.32	nan	nan	0.7129433181	nan
nan	1.461	nan	nan	0.7222054211	nan


==> graphdata/publications_strategycomparison_sequential.dat <==
cost_hyb cost_opt cost_cau hyb opt cau
0	0	0	0	0	0
0.009	0.013	0.011	0.1613493826	0.060587596	0.1942690998
0.018	0.026	0.022	0.2601002654	0.0964850539	0.2959058416
0.027	0.039	0.033	0.3183996295	0.1222282818	0.3654811788
0.036	0.052	0.044	0.3762492045	0.1430778732	0.4429379649
0.045	0.065	0.055	0.44062309	0.1710248209	0.5037485537
0.054	0.078	0.066	0.4863547446	0.2079833984	0.5370918502
0.063	0.091	0.077	0.5254607935	0.23372236	0.5501904411
0.072	0.104	0.088	0.5357076379	0.2496068773	0.5560008566
0.081	0.117	0.099	0.5235466162	0.2636215571	0.5586465936
0.09	0.13	0.11	0.5093952313	0.2743563404	0.5581842897
0.099	0.143	0.121	0.4964561599	0.2849932589	0.5580080959
0.108	0.156	0.132	0.485723452	0.2933815422	0.5573690323
0.117	0.169	0.143	0.4730107892	0.3007603142	0.5558683148
0.126	0.182	0.154	0.4597059735	0.3069507152	0.5530793047
0.135	0.195	0.165	0.446883072	0.3120912962	0.549678133
0.144	0.208	0.176	0.4372154623	0.3176378664	0.5492992378
0.153	0.221	0.187	0.4231857375	0.3241215894	0.5480497108
0.162	0.234	0.198	0.4174717517	0.3282897317	0.544779608
0.171	0.247	0.209	0.4180805447	0.3310975539	0.5450979194
0.18	0.26	0.22	0.4212486273	0.3344558196	0.5435079153
0.189	0.273	0.231	0.4246717968	0.3364682816	0.5425207779
0.198	0.286	0.242	0.4302684714	0.3376246365	0.5427637916
0.207	0.299	0.253	0.4373523213	0.3398971824	0.5436064672
0.216	0.312	0.264	0.4434946992	0.3415319235	0.5437641308
0.225	0.325	0.275	0.4491663566	0.3429650957	0.5452338805
0.234	0.338	0.286	0.4543291814	0.3439737404	0.547611267
0.243	0.351	0.297	0.4601581426	0.3458976254	0.5507905116
0.252	0.364	0.308	0.4652423944	0.3483712851	0.5527362395
0.261	0.377	0.319	0.4703954281	0.3495546713	0.5545672843
0.27	0.39	0.33	0.4766012625	0.3520278542	0.557530417
0.279	0.403	0.341	0.4803474563	0.3534966666	0.5593715517
0.288	0.416	0.352	0.4877620211	0.3553269785	0.5618650633
0.297	0.429	0.363	0.4936637132	0.3575614179	0.5645808105
0.306	0.442	0.374	0.496403099	0.3576102311	0.5672416341
0.315	0.455	0.385	0.5048344655	0.3598034687	0.5699692511
0.324	0.468	0.396	0.5119311043	0.3617639418	0.5720253041
0.333	0.481	0.407	0.5211308393	0.3619125565	0.5742898458
0.342	0.494	0.418	0.5298025028	0.3633055274	0.575843995
0.351	0.507	0.429	0.5377472469	0.3649084263	0.5773161684
0.36	0.52	0.44	0.5444371346	0.3656511535	0.5794644331
0.369	0.533	0.451	0.5505734146	0.3676627584	0.5814885243
0.378	0.546	0.462	0.5554288185	0.3675248627	0.5837647023
0.387	0.559	0.473	0.5606268192	0.3691164168	0.58617841
0.396	0.572	0.484	0.5652269518	0.3701341164	0.5882990867
0.405	0.585	0.495	0.5702383752	0.3693647742	0.5905014801
0.414	0.598	0.506	0.5728750418	0.3721238104	0.5937616447
0.423	0.611	0.517	0.5770519017	0.3725264654	0.5963139631
0.432	0.624	0.528	0.5803858219	0.3752350143	0.5990558505
0.441	0.637	0.539	0.5834491218	0.3783956098	0.6026915515
0.45	0.65	0.55	0.5858668404	0.3814120735	0.6046130812
0.459	0.663	0.561	0.5887579671	0.3839095541	0.605980829
0.468	0.676	0.572	0.5913397101	0.3869339276	0.608552467
0.477	0.689	0.583	0.5940780147	0.3902200702	0.6112122854
0.486	0.702	0.594	0.5956735812	0.3930864971	0.6118338385
0.495	0.715	0.605	0.5962676743	0.39716171	0.613587348
0.504	0.728	0.616	0.6011460447	0.4011767639	0.6174199703
0.513	0.741	0.627	0.6067614233	0.4057566614	0.6201691829
0.522	0.754	0.638	0.609244786	0.4099382758	0.6234669447
0.531	0.767	0.649	0.6137725353	0.4169595646	0.6265493043
0.54	0.78	0.66	0.6170681417	0.4210365855	0.6310926373
0.549	0.793	0.671	0.6198032208	0.4267868627	0.6370898169
0.558	0.806	0.682	0.6244940517	0.4352288468	0.6421310721
0.567	0.819	0.693	0.6277317715	0.4407715055	0.6475737382
0.576	0.832	0.704	0.6333303212	0.4462366806	0.653890003
0.585	0.845	0.715	0.6394771124	0.4560927166	0.6621335573
0.594	0.858	0.726	0.647292944	0.4622243578	0.6676973565
0.603	0.871	0.737	0.6519918474	0.4677731167	0.6742685252
0.612	0.884	0.748	0.6597536733	0.4743251998	0.6829049401
0.621	0.897	0.759	0.6633469465	0.4804470545	0.6884546771
0.63	0.91	0.77	0.6689892559	0.4874851638	0.6948911842
0.639	0.923	0.781	0.6748856819	0.4927933525	0.6983631513
0.648	0.936	0.792	0.6824494303	0.5008545994	0.7029683609
0.657	0.949	0.803	0.6847657852	0.5091450719	0.7070496087
0.666	0.962	0.814	0.6883190815	0.5162329164	0.7135355417
0.675	0.975	0.825	0.6930079735	0.5216928034	0.7184816081
0.684	0.988	0.836	0.6961668707	0.5301529495	0.7223650533
0.693	1.001	0.847	0.6995639522	0.5375092733	0.7256216854
0.702	1.014	0.858	0.7033780169	0.5425386766	0.7288610834
0.711	1.027	0.869	0.70844074	0.5498891023	0.7315719435
0.72	1.04	0.88	0.7123933575	0.5550018661	0.7347391016
0.729	1.053	0.891	0.7163928512	0.5606215502	0.738037493
0.738	1.066	0.902	0.7180348143	0.5657394977	0.7405167261
0.747	1.079	0.913	0.7210642508	0.5707618175	0.74371582
0.756	1.092	0.924	0.7228904983	0.5727216368	0.7461712815
0.765	1.105	0.935	0.7261879036	0.5742122856	0.7489814468
0.774	1.118	0.946	0.7282564921	0.5750947528	0.7511928328
0.783	1.131	0.957	0.730073109	0.5760255867	0.7528168338
0.792	1.144	0.968	0.7317145783	0.5765003591	0.7541342576
0.801	1.157	0.979	0.7327798697	0.5797490756	0.7545579815
0.81	1.17	0.99	0.7346635895	0.580901829	0.7568940054
0.819	1.183	1.001	0.7358410995	0.5841138292	0.7585729793
0.828	1.196	1.012	0.7366380297	0.5860666683	0.7585403214
0.837	1.209	1.023	0.7370878592	0.5894103132	0.7593172379
0.846	1.222	1.034	0.7386013377	0.5938746412	0.7605953044
0.855	1.235	1.045	0.7395921095	0.5971045602	0.7613639026
0.864	1.248	1.056	0.7408044647	0.6029724044	0.7626302928
0.873	1.261	1.067	0.7416350627	0.6084001563	0.7636587326
0.882	1.274	1.078	0.7420047795	0.61705128	0.7654178509
0.948	1.35	1.169	0.750442178	0.6920168514	0.7750401374


==> graphdata/publications_strategycomparison_sequential_s0.dat <==
cost_hyb cost_opt cost_cau hyb opt cau
0	0	0	0	0	0
0.15	0.187	0.335	0.4202231958	0.2508293901	0.1651966103
0.3	0.374	0.67	0.4987791493	0.2931466125	0.1719234362
0.45	0.561	1.005	0.5879433509	0.3246935535	0.177995896
0.6	0.748	1.34	0.6161520407	0.3446590353	0.186353645
0.75	0.935	1.675	0.6744546059	0.3614001512	0.1954728717
0.9	1.122	2.01	0.7189503891	0.3911174233	0.2036473723
1.05	1.309	2.345	0.7378107191	0.4106704138	0.2131437146
1.2	1.496	2.68	0.743598013	0.425533943	0.2242323364
1.35	1.683	3.015	0.7445600861	0.4378139269	0.2306299665
1.5	1.87	3.35	0.7454954389	0.4478781346	0.2393531865
1.65	2.057	3.685	0.7458618559	0.457685909	0.2483799813
1.8	2.244	4.02	0.7459371528	0.4688707275	0.2598241459
1.95	2.431	4.355	0.7463275783	0.4809459639	0.2738173996
2.1	2.618	4.69	0.7464130652	0.4893078553	0.2864208635
2.25	2.805	5.025	0.746624707	0.4981544265	0.2990877863
2.4	2.992	5.36	0.7469717437	0.5077355324	0.3116156191
2.55	3.179	5.695	0.7474430542	0.5171440467	0.325221826
2.7	3.366	6.03	0.7475483498	0.5243761492	0.3400810692
2.85	3.553	6.365	0.7476948395	0.53193231	0.3560230306
3	3.74	6.7	0.7480563698	0.5378830949	0.3695569018
3.15	3.927	7.035	0.7482551158	0.545149117	0.378676395
3.3	4.114	7.37	0.7484949593	0.5526553099	0.3760986542
3.45	4.301	7.705	0.7491652492	0.5628765902	0.3807192141
3.6	4.488	8.04	0.7495168134	0.5692938425	0.3781681409
3.75	4.675	8.375	0.7511795855	0.5760600614	0.3825235768
3.9	4.862	8.71	0.752686769	0.5803868468	0.3845994822
4.05	5.049	9.045	0.7532212402	0.5866692306	0.3892084561
4.2	5.236	9.38	0.7539946856	0.5926706054	0.3968806207
4.35	5.423	9.715	0.7545049338	0.5962938594	0.4002861588
4.5	5.61	10.05	0.7556474646	0.6014279647	0.4078046211
4.65	5.797	10.385	0.7560649998	0.6056620547	0.4097924558
4.8	5.984	10.72	0.7572633523	0.6088096987	0.414604615
4.95	6.171	11.055	0.7579992519	0.6111990257	0.4153162541
5.1	6.358	11.39	0.7594201973	0.617678068	0.418284265
5.25	6.545	11.725	0.7599303512	0.6208681076	0.4213621765
5.4	6.732	12.06	0.7612275505	0.6259292782	0.4229612097
5.55	6.919	12.395	0.7619030881	0.632669491	0.4245709288
5.7	7.106	12.73	0.7621821331	0.6373840995	0.4271763059
5.85	7.293	13.065	0.7629887616	0.6412107319	0.4283358537
6	7.48	13.4	0.7631390613	0.6463613541	0.4293396993
6.15	7.667	13.735	0.7635432025	0.6530153543	0.4305515134
6.3	7.854	14.07	0.764712308	0.6561951459	0.4319206549
6.45	8.041	14.405	0.7660560247	0.6596405779	0.4328802011
6.6	8.228	14.74	0.7666350274	0.6654547344	0.4335657955
6.75	8.415	15.075	0.76806374	0.667654335	0.4327438366
6.9	8.602	15.41	0.7684237749	0.6705913679	0.4331538989
7.05	8.789	15.745	0.7695784058	0.6733216399	0.4340626647
7.2	8.976	16.08	0.7703786889	0.6778958019	0.4357313521
7.35	9.163	16.415	0.771572625	0.680445647	0.4366826393
7.5	9.35	16.75	0.7719260513	0.6828841982	0.4369730382
7.65	9.537	17.085	0.7721552739	0.6859722233	0.4373605383
7.8	9.724	17.42	0.7735341082	0.6891874498	0.4375864326
7.95	9.911	17.755	0.7748150357	0.6914990598	0.4380593372
8.1	10.098	18.09	0.7755788136	0.6963112662	0.4387836065
8.25	10.285	18.425	0.7771534336	0.6990555615	0.4395379195
8.4	10.472	18.76	0.7775408953	0.7010276009	0.4406456607
8.55	10.659	19.095	0.7780657793	0.7035199418	0.4410311749
8.7	10.846	19.43	0.7785237844	0.707031426	0.4417234729
8.85	11.033	19.765	0.7789227914	0.7087227526	0.4428512758
9	11.22	20.1	0.77971752	0.7096756952	0.4431891827
9.15	11.407	20.435	0.7808514993	0.7122688727	0.4443817707
9.3	11.594	20.77	0.7812073728	0.7153201523	0.444944513
9.45	11.781	21.105	0.7814293603	0.716709066	0.4454714591
9.6	11.968	21.44	0.7820553711	0.7188818691	0.4463292339
9.75	12.155	21.775	0.7818482486	0.7220009604	0.4474805707
9.9	12.342	22.11	0.783901105	0.7244357731	0.4482953686
10.05	12.529	22.445	0.7849805356	0.726768163	0.4497993586
10.2	12.716	22.78	0.786060632	0.7296102463	0.4508477505
10.35	12.903	23.115	0.7870099986	0.7312700228	0.4522026668
10.5	13.09	23.45	0.7875607352	0.7316105647	0.4554928322
10.65	13.277	23.785	0.7879802998	0.7335789957	0.4561047439
10.8	13.464	24.12	0.7890407767	0.7352343294	0.4573899062
10.95	13.651	24.455	0.7889613564	0.7372518523	0.459587473
11.1	13.838	24.79	0.7900070911	0.7372998777	0.4620808118
11.25	14.025	25.125	0.790554862	0.7384398576	0.4653530802
11.4	14.212	25.46	0.7901607612	0.7415444408	0.4700701878
11.55	14.399	25.795	0.7912491983	0.7429563042	0.4788940027
11.7	14.586	26.13	0.7917619821	0.7434103289	0.4859254409
11.85	14.773	26.465	0.7918887034	0.7446695553	0.4974702838
12	14.96	26.8	0.7921906634	0.7454173654	0.511401899
12.15	15.147	27.135	0.7921868635	0.747491095	0.5249440603
12.3	15.334	27.47	0.7931040428	0.747525534	0.5332197966
12.45	15.521	27.805	0.793645259	0.7481249744	0.5414140932
12.6	15.708	28.14	0.7933802711	0.7495690842	0.548949239
12.75	15.895	28.475	0.7937708275	0.751137228	0.5573534158
12.9	16.082	28.81	0.7945028203	0.7519104815	0.5640969888
13.05	16.269	29.145	0.7944953649	0.7534357366	0.5716599819
13.2	16.456	29.48	0.7948437829	0.7540281043	0.5801870252
13.35	16.643	29.815	0.7953588755	0.754738075	0.5908694326
13.5	16.83	30.15	0.7954442341	0.7547981395	0.6004651438
13.65	17.017	30.485	0.7956270965	0.7546581185	0.6107946722
13.8	17.204	30.82	0.7956866834	0.7551226732	0.622897383
13.95	17.391	31.155	0.7959413868	0.7569871489	0.6361771829
14.1	17.578	31.49	0.7966813392	0.7578878162	0.6504088178
14.25	17.765	31.825	0.797062085	0.7590082685	0.6651704108
14.4	17.952	32.16	0.7971992127	0.7600709232	0.6821295836
14.55	18.139	32.495	0.7972590476	0.7610251246	0.6996297081
14.7	18.326	32.83	0.797420934	0.7632708709	0.7220384647
15.077	18.722	33.527	0.7980440001	0.7668194075	0.7911742221


==> graphdata/synthetic_time.dat <==
cost100	time100	cost250	time250	cost500	time500	cost1000	time1000
0.012	36.33333333	0.08	24.4125	0.293	46.91808874	1.124	133.3131673
0.024	21.625	0.16	17.74375	0.586	41.2337884	2.248	127.4768683
0.036	16.16666667	0.24	15.52916667	0.879	39.05802048	3.372	127.8309609
0.048	13.02083333	0.32	14.24375	1.172	38.06228669	4.496	125.7101868
0.06	11.11666667	0.4	13.49	1.465	37.6116041	5.62	123.7939502
0.072	9.847222222	0.48	13.04166667	1.758	37.01478953	6.744	122.6199585
0.084	8.928571429	0.56	12.63214286	2.051	36.59190639	7.868	121.5847738
0.096	8.229166667	0.64	12.3921875	2.344	36.34172355	8.992	120.8177269
0.108	7.703703704	0.72	12.28194444	2.637	36.10390595	10.116	120.2333926
0.12	7.258333333	0.8	12.16	2.93	35.86450512	11.24	120.0830071
0.132	6.901515152	0.88	12.04659091	3.223	35.73720137	12.364	120.0211906
0.144	6.597222222	0.96	11.975	3.516	35.59698521	13.488	120.0869662
0.156	6.352564103	1.04	11.94423077	3.809	35.60882121	14.612	119.7600602
0.168	6.125	1.12	11.89017857	4.102	35.57386641	15.736	119.4379766
0.18	5.922222222	1.2	11.815	4.395	35.55153584	16.86	119.2242586
0.192	5.765625	1.28	11.7578125	4.688	35.5241041	17.984	118.942004
0.204	5.617647059	1.36	11.71764706	4.981	35.50873319	19.108	118.6917521
0.216	5.481481481	1.44	11.65902778	5.274	35.50284414	20.232	118.5655397
0.228	5.394736842	1.52	11.625	5.567	35.43147117	21.356	118.4200225
0.24	5.270833333	1.6	11.570625	5.86	35.2665529	22.48	118.2804715
0.252	5.194444444	1.68	11.57261905	6.153	35.16382253	23.604	118.2789358
0.264	5.109848485	1.76	11.58579545	6.446	35.05957183	24.728	118.3754448
0.276	5.025362319	1.84	11.58206522	6.739	34.96023149	25.852	118.3556398
0.288	4.944444444	1.92	11.55989583	7.032	34.96686576	26.976	118.2380635
0.3	4.893333333	2	11.5555	7.325	34.92040956	28.1	118.1779359
0.312	4.830128205	2.08	11.5875	7.618	34.88054608	29.224	118.2089379
0.324	4.765432099	2.16	11.61574074	7.911	34.91556061	30.348	118.2734941
0.336	4.705357143	2.24	11.58928571	8.204	34.91309118	31.472	118.3283554
0.348	4.66091954	2.32	11.60301724	8.497	34.99705779	32.596	118.3784513
0.36	4.647222222	2.4	11.60875	8.79	34.9486917	33.72	118.4567912
0.372	4.663978495	2.48	11.62016129	9.083	34.94803479	34.844	118.4771553
0.384	4.635416667	2.56	11.69648438	9.376	34.97216297	35.968	118.6550545
0.396	4.631313131	2.64	11.68636364	9.669	35.00568828	37.092	118.6935458
0.408	4.605392157	2.72	11.71875	9.962	35.07016663	38.216	118.7621938
0.42	4.604761905	2.8	11.75178571	10.255	35.13642126	39.34	118.7684291
0.432	4.585648148	2.88	11.771875	10.548	35.1472317	40.464	118.9316924
0.444	4.565315315	2.96	11.81047297	10.841	35.12950835	41.588	119.0067808
0.456	4.552631579	3.04	11.82335526	11.134	35.15798455	42.712	119.1834379
0.468	4.55982906	3.12	11.875	11.427	35.21851755	43.836	119.5507802
0.48	4.5375	3.2	11.868125	11.72	35.24982935	44.96	119.8225311
0.492	4.526422764	3.28	11.8929878	12.013	35.27212187	46.084	119.9986329
0.504	4.521825397	3.36	11.90446429	12.306	35.34048432	47.208	120.2802067
0.516	4.498062016	3.44	11.95552326	12.599	35.41241368	48.332	120.5010552
0.528	4.479166667	3.52	12.00852273	12.892	35.52272727	49.456	120.8044727
0.54	4.459259259	3.6	12.01833333	13.185	35.61046644	50.58	120.9648675
0.552	4.442028986	3.68	12.02309783	13.478	35.70618786	51.704	121.2957025
0.564	4.425531915	3.76	12.07367021	13.771	35.7520151	52.828	121.5835542
0.576	4.414930556	3.84	12.12890625	14.064	35.83639078	53.952	121.918168
0.588	4.413265306	3.92	12.1994898	14.357	35.97060667	55.076	122.2989324
0.6	4.4	4	12.235	14.65	36.14634812	56.2	122.7034698
0.612	4.403594771	4.08	12.29411765	14.943	36.27397444	57.324	123.1163736
0.624	4.423076923	4.16	12.35528846	15.236	36.41441323	58.448	123.5396763
0.636	4.416666667	4.24	12.43207547	15.529	36.61716788	59.572	123.9385114
0.648	4.398148148	4.32	12.50115741	15.822	36.79263051	60.696	124.3209437
0.66	4.398484848	4.4	12.60022727	16.115	36.99044369	61.82	124.6785992
0.672	4.400297619	4.48	12.69017857	16.408	37.18728669	62.944	125.053492
0.684	4.406432749	4.56	12.81513158	16.701	37.45464343	64.068	125.421677
0.696	4.413793103	4.64	12.94202586	16.994	37.71142756	65.192	125.9101117
0.708	4.422316384	4.72	13.04152542	17.287	38.03800544	66.316	126.3938416
0.72	4.426388889	4.8	13.15416667	17.58	38.37974972	67.44	126.9111358
0.732	4.43715847	4.88	13.26086066	17.873	38.69193756	68.564	127.535806
0.744	4.439516129	4.96	13.37721774	18.166	39.00869757	69.688	128.1239238
0.756	4.441798942	5.04	13.50515873	18.459	39.33376673	70.812	128.7988335
0.768	4.44921875	5.12	13.61601563	18.752	39.64195819	71.936	129.5113156
0.78	4.471794872	5.2	13.75903846	19.045	39.98298766	73.06	130.1423214
0.792	4.486111111	5.28	13.9155303	19.338	40.26036819	74.184	130.8075057
0.804	4.506218905	5.36	14.06958955	19.631	40.5733279	75.308	131.4717958
0.816	4.535539216	5.44	14.23125	19.924	40.95578197	76.432	132.3169876
0.828	4.553140097	5.52	14.38768116	20.217	41.34139585	77.556	133.1271468
0.84	4.573809524	5.6	14.53196429	20.51	41.68508045	78.68	133.7998983
0.852	4.589201878	5.68	14.68591549	20.803	42.06523098	79.804	134.5192722
0.864	4.609953704	5.76	14.840625	21.096	42.40438946	80.928	135.3716637
0.876	4.632420091	5.84	15.00839041	21.389	42.7665155	82.052	136.208441
0.888	4.665540541	5.92	15.20810811	21.682	43.18383913	83.176	137.1418438
0.9	4.7	6	15.3465	21.975	43.59963595	84.3	137.9636062
0.912	4.73245614	6.08	15.52368421	22.268	44.04787138	85.424	138.7160634
0.924	4.779220779	6.16	15.68019481	22.561	44.51713133	86.548	139.5829597
0.936	4.813034188	6.24	15.84567308	22.854	44.97195239	87.672	140.5940323
0.948	4.8407173	6.32	16.03496835	23.147	45.40203914	88.796	141.5526826
0.96	4.870833333	6.4	16.19375	23.44	45.81510239	89.92	142.5243105
0.972	4.898148148	6.48	16.3787037	23.733	46.29810812	91.044	143.4005536
0.984	4.927845528	6.56	16.56021341	24.026	46.82493965	92.168	144.3761067
0.996	4.960843373	6.64	16.74698795	24.319	47.33677372	93.292	145.3371457
1.008	4.988095238	6.72	16.96279762	24.612	47.85429872	94.416	146.4284126
1.02	5.014705882	6.8	17.18764706	24.905	48.4373419	95.54	147.6573582
1.032	5.045542636	6.88	17.45276163	25.198	49.0743313	96.664	148.9114976
1.044	5.075670498	6.96	17.66695402	25.491	49.63543996	97.788	150.0609789
1.056	5.116477273	7.04	17.86676136	25.784	50.16932982	98.912	151.2036457
1.068	5.15917603	7.12	18.05379213	26.077	50.67856732	100.036	152.4143308
1.08	5.212962963	7.2	18.23722222	26.37	51.18570345	101.16	153.7715401
1.092	5.256410256	7.28	18.42115385	26.663	51.74275213	102.284	155.2021333
1.104	5.301630435	7.36	18.60353261	26.956	52.32033685	103.408	156.8355737
1.116	5.338709677	7.44	18.78239247	27.249	52.95889757	104.532	158.5938373
1.128	5.375	7.52	19.00119681	27.542	53.658812	105.656	160.5412376
1.14	5.416666667	7.6	19.23157895	27.835	54.39202443	106.78	162.6296966
1.152	5.4609375	7.68	19.48880208	28.128	55.17765216	107.904	164.7736785
1.164	5.501718213	7.76	19.76585052	28.421	56.04215193	109.028	167.019738
1.176	5.543367347	7.84	20.04438776	28.714	56.89910845	110.152	168.8696438
1.219	5.905660377	8.009	20.73991759	29.311	58.69352803	112.447	172.4759398

